Density of triangulated ternary disc packings

We consider ternary disc packings of the plane, i.e. the packings using discs of three different radii. Packings in which each ''hole'' is bounded by three pairwise tangent discs are called triangulated. There are 164 pairs $(r,s)$, $1{>}r{>}s$, allowing triangulated packings by discs of radii 1, $r$ and $s$. In this paper, we enhance existing methods of dealing with maximal-density packings in order to find ternary triangulated packings which maximize the density among all the packings with the same disc radii. We showed for 16 pairs that the density is maximized by a triangulated ternary packing; for 15 other pairs, we proved the density to be maximized by a triangulated packing using only two sizes of discs; for 40 pairs, we found non-triangulated packings strictly denser than any triangulated one; finally, we classified the remaining cases where our methods are not applicable.

==> a/input/cases.csv <==
case,s-corona,r-corona,r,s,3 discs density,density,type,minpoly r,minpoly s,1-discs,r-discs,s-discs,111,11r,11s,1rr,1rs,1ss,rrr,rrs,rss,sss,minpoly density
1,111,1111,0.414214,0.154701,0.934147,0.950308,E,r^2 + 2*r - 1,3*s^2 + 6*s - 1,2,1,2,0,4,6,0,0,0,0,0,0,0,1296*x^4 - 70848*x^3 + 978696*x^2 - 1218480*x + 277633
2,111,111r,0.280776,0.154701,0.940557,0.950308,E,2*r^2 + 3*r - 1,3*s^2 + 6*s - 1,2,2,2,0,4,6,2,0,0,0,0,0,0,429981696*x^8 - 8169652224*x^7 - 73266342912*x^6 - 153416871936*x^5 - 263255909760*x^4 - 150788729088*x^3 - 39996398412*x^2 - 271377539856*x + 91417336609
3,111,111rr,0.545151,0.154701,0.92284,0.950308,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,3*s^2 + 6*s - 1,3,3,2,0,6,6,3,0,0,1,0,0,0,531441*x^8 + 42515280*x^7 - 3572936892*x^6 - 218665532880*x^5 + 839575198224*x^4 - 2968865291520*x^3 + 3249268890048*x^2 - 1978695371520*x + 370347023872
4,111,11r1r,0.533296,0.154701,0.928312,0.914179,L,8*r^3 + 3*r^2 - 2*r - 1,3*s^2 + 6*s - 1,2,2,2,0,2,6,4,0,0,0,0,0,0,191102976*x^6 - 278691840*x^5 - 3733490880*x^4 - 13677729984*x^3 + 17921329668*x^2 - 7903973472*x + 1152613849
5,111,11rrr,0.386106,0.154701,0.927625,0.950308,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,3*s^2 + 6*s - 1,3,7,2,0,6,6,6,0,0,6,0,0,0,104976*x^4 - 186624*x^3 - 617328*x^2 - 317160*x + 151477
6,1111,11r1r,0.533296,0.414214,0.916723,0.920151,E,8*r^3 + 3*r^2 - 2*r - 1,s^2 + 2*s - 1,2,2,1,0,2,4,4,0,0,0,0,0,0,94633984*x^6 - 437137408*x^5 + 822636048*x^4 - 779088832*x^3 + 390013000*x^2 - 100055280*x + 10247041
7,111s,1111,0.414214,0.280776,0.925954,0.931901,E,r^2 + 2*r - 1,2*s^2 + 3*s - 1,2,1,2,0,4,4,0,0,2,0,0,0,0,65536*x^8 - 7176192*x^7 + 153475072*x^6 - 501855744*x^5 + 1038000912*x^4 - 1282425024*x^3 + 996096392*x^2 - 478725456*x + 80586529
8,111s,11r1r,0.533296,0.280776,0.921621,0.931901,E,8*r^3 + 3*r^2 - 2*r - 1,2*s^2 + 3*s - 1,2,2,2,0,2,4,4,0,2,0,0,0,0,2027499441618944*x^12 - 6972449908326400*x^11 + 13251577808683008*x^10 - 18687265215610880*x^9 + 14159072376602624*x^8 - 8595482766295040*x^7 + 1744041302248448*x^6 - 1997432415311872*x^5 + 2989559244283072*x^4 - 4011849474912576*x^3 + 2949581829552196*x^2 - 1078769957952848*x + 146076447991681
9,111s,11rrr,0.386106,0.280776,0.922224,0.931901,E,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,2*s^2 + 3*s - 1,5,7,4,2,6,8,6,0,4,6,0,0,0,148325563310951890944*x^16 - 1736330888024250384384*x^15 + 4315739011359112691712*x^14 - 1790990126064466919424*x^13 - 12702004468909696475136*x^12 - 14810337857572461969408*x^11 + 79794249593535735475968*x^10 + 62289421160670736574976*x^9 + 5060868415268911084787*x^8 - 66634064449648398293472*x^7 - 14511862393603594839700*x^6 + 10295932636200695516928*x^5 + 5627765305298737279936*x^4 - 60699580933543391189952*x^3 - 25627165624855606801112*x^2 - 546532939190326128768*x + 3860226645226336285004
10,11ss,111,0.154701,0.101021,0.956369,0.96243,H,3*r^2 + 6*r - 1,s^2 - 10*s + 1,1,1,3,0,3,3,0,0,3,0,0,0,1,11664*x^4 + 31104*x^3 - 85893912*x^2 - 114552864*x + 42831409
11,11ss,1111,0.414214,0.101021,0.939773,0.96243,E,r^2 + 2*r - 1,s^2 - 10*s + 1,2,1,6,0,4,6,0,0,6,0,0,0,2,16*x^4 - 19136*x^3 + 1690184*x^2 - 21207472*x + 6193249
12,11ss,111r,0.280776,0.101021,0.946257,0.96243,E,2*r^2 + 3*r - 1,s^2 - 10*s + 1,2,2,6,0,4,6,2,0,6,0,0,0,2,4294967296*x^16 - 7775330022457344*x^14 + 1347675255984881664*x^12 + 154949802983352982831104*x^10 + 1000772384564846511126503424*x^8 - 24558398751454751878939137024*x^6 - 28935243339165239260433540976*x^4 - 17599514446624381865912137176*x^2 + 1853111697716252010066650721
13,11ss,111rr,0.545151,0.101021,0.925971,0.96243,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,s^2 - 10*s + 1,3,3,6,0,6,6,3,0,6,1,0,0,2,x^16 - 9408*x^15 - 73983432*x^14 - 9007424352*x^13 + 454708273968*x^12 + 67346728598016*x^11 - 148031236596096*x^10 - 102586698312012288*x^9 + 1748688550977676032*x^8 + 68856028321558007808*x^7 - 5565574085218556590080*x^6 - 106796865944007018381312*x^5 + 628919664584612209532928*x^4 - 2474186824685976144150528*x^3 + 2763936457774157507788800*x^2 - 1686398549955206599802880*x + 315790439169903451766784
14,11ss,11r1r,0.533296,0.101021,0.933055,0.96243,L,8*r^3 + 3*r^2 - 2*r - 1,s^2 - 10*s + 1,2,2,6,0,2,6,4,0,6,0,0,0,2,68719476736*x^12 - 20358144983040*x^11 - 1104655220211712*x^10 + 2391401228664832*x^9 + 138434695954171662336*x^8 - 19403190526699711684608*x^7 + 732462438569079357291008*x^6 - 809056423811902942354944*x^5 - 438528110402507474673008*x^4 + 165339315891424207575552*x^3 + 355582367801722165088904*x^2 - 246445432562586918669856*x + 42280178186997175444321
15,11ss,11rrr,0.386106,0.101021,0.930655,0.96243,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,s^2 - 10*s + 1,3,7,6,0,6,6,6,0,6,6,0,0,2,3779136*x^8 - 23514624*x^7 - 14334480576*x^6 + 66088673280*x^5 + 13589617072768*x^4 - 42437980460736*x^3 - 22553032642920*x^2 - 8745088756320*x + 5568231324681
16,11sss,1111,0.414214,0.386106,0.918009,0.920063,E,r^2 + 2*r - 1,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,5,2,7,2,8,6,0,0,6,0,0,0,6,6879707136*x^8 + 19110297600*x^7 - 92939747328*x^6 - 305857069056*x^5 + 327449872384*x^4 + 1146280002560*x^3 + 437604218624*x^2 - 1626467821088*x + 407623656721
17,11sss,111rr,0.545151,0.386106,0.915604,0.920063,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,6,6,7,0,12,6,6,0,6,2,0,0,6,9124720988780115009404928*x^16 + 597983015323582638613069824*x^15 - 232756704358282481909760000*x^14 - 311904730624772658908479094784*x^13 + 3140285731555875918783263096832*x^12 - 15915516378123256716028759769088*x^11 + 45669769132797798769990759587840*x^10 - 81204477197179993088053233254400*x^9 + 170273301426185675478130889998848*x^8 - 862597420836790053716591275229184*x^7 + 3694101782915670116522544882518528*x^6 - 9838889143355630606112321899876352*x^5 + 16668281679364836659326311468774720*x^4 - 17823349432306611819524936443880448*x^3 + 11493779846978714515482748850506080*x^2 - 4162509207995487917777207091396864*x + 576395168403660555781890234690939
18,11sss,11r1r,0.533296,0.386106,0.915638,0.920063,L,8*r^3 + 3*r^2 - 2*r - 1,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,5,4,7,2,4,6,8,0,6,0,0,0,6,5204292167245234176*x^12 - 5165502176906182656*x^11 - 72689678480204070912*x^10 - 75854728518696391680*x^9 + 845481059434796101713*x^8 + 48521574742961313792*x^7 - 1460731804545667929596*x^6 - 1295717815596400187488*x^5 + 91001801104769421504*x^4 + 555619905569689294656*x^3 + 119481639807736842104*x^2 - 196524852175412704832*x + 36285224775229019716
19,1srrs,rrsrsss,0.552452,0.349198,0.916193,0.916193,H,r^8 - 1000*r^7 - 8004*r^6 + 17960*r^5 - 13050*r^4 + 4136*r^3 - 580*r^2 + 24*r + 1,s^4 - 28*s^3 - 10*s^2 + 4*s + 1,1,6,12,0,0,0,0,0,12,2,12,12,0,20736*x^8 + 1809506304*x^7 + 33226609446144*x^6 + 1507854577379328*x^5 + 14771703045423456*x^4 - 52715975618483712*x^3 + 61244770786835280*x^2 - 30148119656897664*x + 4780812926767777
20,11r,1r1s1r,0.533296,0.121445,0.931369,0.931369,L,8*r^3 + 3*r^2 - 2*r - 1,152*s^3 - 33*s^2 + 10*s - 1,1,2,2,0,0,2,4,4,0,0,0,0,0,184832*x^3 - 123444*x^2 + 71680*x - 15217
21,11r,1r1s1s,0.280776,0.088796,0.95729,0.95729,E,2*r^2 + 3*r - 1,4*s^4 + 24*s^3 - 33*s^2 + 14*s - 1,1,2,4,0,0,4,2,8,0,0,0,0,0,4096*x^4 + 217088*x^3 - 128148*x^2 + 248896*x - 70121
22,11r,1r1s1s1s,0.637556,0.130952,0.943994,0.943993,L,r^4 - 10*r^2 - 8*r + 9,71*s^4 + 240*s^3 - 302*s^2 + 104*s - 9,2,2,6,0,0,6,2,12,0,0,0,0,0,2177712*x^4 + 46830016*x^3 + 16326392*x^2 + 46183776*x - 16639793
23,11r,1rr1s,0.101021,0.047574,0.974745,0.974745,H,r^2 - 10*r + 1,23*s^4 + 236*s^3 - 158*s^2 + 28*s - 1,1,6,6,0,0,6,6,12,0,2,0,0,0,76176*x^4 - 15655680*x^3 - 4873680600*x^2 - 1071368640*x + 802061761
24,11r,1rr1s1s,0.545151,0.122612,0.932758,0.932758,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,1009*s^8 - 2616*s^7 + 16036*s^6 - 31640*s^5 + 28462*s^4 - 12712*s^3 + 2740*s^2 - 264*s + 9,3,3,6,2,0,6,3,12,0,1,0,0,0,1018081*x^8 - 55515744*x^7 - 7281553428*x^6 - 27034974864*x^5 + 2115737811792*x^4 - 21181593531456*x^3 + 33252579952128*x^2 - 23213110802688*x + 4498808677632
25,11r,1rrr1s,0.386106,0.104582,0.939902,0.939902,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,47*s^4 + 164*s^3 + 2*s^2 + 84*s - 9,2,7,6,0,0,6,6,12,0,6,0,0,0,2087027856*x^4 - 25663412736*x^3 + 1437032232*x^2 - 9184389120*x + 3289684177
26,11r,1s1s1s,0.154701,0.062782,0.971756,0.971756,H,3*r^2 + 6*r - 1,33*s^2 - 18*s + 1,1,2,6,0,0,6,0,12,0,0,0,0,0,13068*x^2 + 40032*x - 13633
27,11r,1s1s1s1s,0.414214,0.108194,0.956927,0.956927,E,r^2 + 2*r - 1,7*s^2 - 10*s + 1,2,2,8,0,0,8,0,16,0,0,0,0,0,98*x^2 - 368*x + 103
28,1rr,1111srs,0.637556,0.112757,0.918916,0.918915,L,r^4 - 10*r^2 - 8*r + 9,73*s^4 - 28*s^3 + 30*s^2 - 12*s + 1,2,2,2,0,6,0,0,4,0,0,2,0,0,2302128*x^4 + 9536960*x^3 + 4702392*x^2 + 5093824*x - 2147777
29,1rr,111srrs,0.545151,0.100272,0.918693,0.918693,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,2521*s^8 + 2984*s^7 - 1332*s^6 - 264*s^5 + 614*s^4 - 680*s^3 + 364*s^2 - 120*s + 9,3,3,3,2,6,0,0,6,0,1,3,0,0,1626992896*x^8 - 88621135872*x^7 - 26247462327936*x^6 - 810092895743232*x^5 + 4593496415362416*x^4 - 17138043795480768*x^3 + 18232742605227228*x^2 - 10394072341102512*x + 1877089485174129
30,1rr,111srs,0.280776,0.058739,0.937456,0.937456,E,2*r^2 + 3*r - 1,43*s^4 + 56*s^3 + 14*s^2 + 16*s - 1,1,2,2,0,4,0,0,4,0,0,2,0,0,7573504*x^4 + 6242304*x^3 + 2391532*x^2 + 4366048*x - 1741697
31,1rr,11srrrs,0.386106,0.076478,0.930672,0.930672,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,23*s^4 + 156*s^3 + 2*s^2 + 12*s - 1,2,7,6,0,6,0,0,12,0,6,6,0,0,499790736*x^4 - 15390881280*x^3 - 7111954008*x^2 - 5304745728*x + 2591913601
32,1rr,11srrs,0.101021,0.023527,0.965442,0.965442,H,r^2 - 10*r + 1,23*s^4 - 68*s^3 - 62*s^2 + 44*s - 1,1,6,6,0,6,0,0,12,0,2,6,0,0,76176*x^4 - 1486080*x^3 - 2495745240*x^2 - 5231499840*x + 1843429441
33,1rr,11srs1srs,0.533296,0.098605,0.936842,0.936842,L,8*r^3 + 3*r^2 - 2*r - 1,29*s^3 + 29*s^2 + 7*s - 1,1,2,4,0,2,0,0,8,0,0,4,0,0,861184*x^3 - 1547092*x^2 + 1263360*x - 262001
34,1rr,1srrs1srs,0.349198,0.070465,0.956465,0.956465,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,73*s^4 + 36*s^3 - 34*s^2 - 12*s + 1,1,6,12,0,0,0,0,24,0,2,12,0,0,767376*x^4 + 70166016*x^3 + 993978024*x^2 - 6039997440*x + 1744770913
35,1rssr,11ss,0.07848,0.071797,0.968463,0.968463,H,4*r^4 - 32*r^3 + 44*r^2 - 16*r + 1,s^2 - 14*s + 1,1,6,6,0,6,0,0,12,0,0,0,6,2,9*x^4 + 6696*x^3 + 1231734*x^2 - 1197576*x + 251929
36,1rsss,11ss,0.065979,0.057191,0.972116,0.972116,H,23*r^4 + 68*r^3 - 78*r^2 + 20*r - 1,9*s^2 - 18*s + 1,1,6,14,0,6,0,0,12,6,0,0,6,12,499790736*x^4 + 12879295488*x^3 - 333726217560*x^2 - 51728626944*x + 47574524161
37,rrr,111rsr,0.545151,0.084335,0.913294,0.913294,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,27*s^8 + 648*s^7 - 1332*s^6 + 48456*s^5 + 46554*s^4 + 12120*s^3 + 188*s^2 - 168*s + 3,3,3,1,2,6,0,3,0,0,0,3,0,0,5038848*x^8 + 389670912*x^7 - 47560659840*x^6 - 898719038208*x^5 + 13765106763216*x^4 - 148210245081216*x^3 + 185208702308180*x^2 - 122867476775088*x + 23611303668819
38,rrr,11rsr,0.101021,0.015628,0.962873,0.962873,H,r^2 - 10*r + 1,9*s^4 + 180*s^3 - 258*s^2 - 60*s + 1,1,6,2,0,6,0,6,0,0,0,6,0,0,11664*x^4 + 3048192*x^3 - 864748440*x^2 - 23846976*x + 88453201
39,rrr,11rsrsr,0.386106,0.059731,0.926535,0.926535,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,27*s^4 - 108*s^3 + 170*s^2 - 60*s + 3,2,7,6,0,6,0,6,0,0,0,18,0,0,314928*x^4 - 746496*x^3 - 237384*x^2 - 17629056*x + 5236667
40,rrr,1r1rsr,0.349198,0.054021,0.927766,0.927765,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,9*s^4 + 540*s^3 - 594*s^2 + 12*s + 1,1,6,2,0,0,0,12,0,0,0,6,0,0,11664*x^4 + 1617408*x^3 + 54519912*x^2 - 50717952*x + 10181329
41,rrss,111rssr,0.545151,0.055071,0.913759,0.913759,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,s^16 - 80*s^15 - 4248*s^14 - 221520*s^13 - 4444340*s^12 + 1561200*s^11 + 369044216*s^10 - 1410564240*s^9 + 1569900342*s^8 - 255938800*s^7 - 123602920*s^6 - 142452720*s^5 - 41220692*s^4 - 675120*s^3 + 356616*s^2 - 10800*s + 81,3,3,3,2,6,0,3,0,0,0,3,3,1,65536*x^16 + 308281344*x^15 - 184633589760*x^14 + 57480026259456*x^13 - 1010513442889728*x^12 - 1654565676734251008*x^11 + 132415835553130825728*x^10 + 1101393084044250021888*x^9 - 453287393697023802706176*x^8 + 14425918624049121590556672*x^7 + 382496819650903589893520256*x^6 - 5751713343114886572683352576*x^5 + 27661002326531114554465584624*x^4 - 77819754982852364364018990720*x^3 + 80746582506448746118945242744*x^2 - 46144486322291138502240374400*x + 8319085290208051625240416161
42,rrss,11rssr,0.101021,0.010205,0.962997,0.962997,H,r^2 - 10*r + 1,s^2 - 98*s + 1,1,6,6,0,6,0,6,0,0,0,6,6,2,144*x^4 - 40648190424*x^2 + 3819363601
43,rrss,11rssrssr,0.386106,0.039005,0.928342,0.928342,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,81*s^8 - 1080*s^7 - 22788*s^6 - 101640*s^5 + 792550*s^4 - 101640*s^3 - 22788*s^2 - 1080*s + 81,2,7,18,0,6,0,6,0,0,0,18,18,6,892616806656*x^8 - 940487515398144*x^7 - 68548128907021056*x^6 - 26885748035302742016*x^5 + 874890342940595826528*x^4 - 3165051569226064538112*x^3 - 1779888200264625954096*x^2 - 1447695773511876160128*x + 658273584780024780289
44,rrss,1r1rssr,0.349198,0.035276,0.928636,0.928636,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,s^4 + 4*s^3 - 10*s^2 - 28*s + 1,1,6,6,0,0,0,12,0,0,0,6,6,2,144*x^4 + 347904*x^3 + 3860520*x^2 - 109215168*x + 31937041
45,111r,111s1s,0.699743,0.376571,0.917903,0.917903,L,r^4 + r^3 - 2*r^2 + 12*r - 8,s^4 + s^3 - 4*s^2 - 4*s + 2,2,1,2,0,2,4,0,4,0,0,0,0,0,262144*x^8 - 737280*x^6 - 480512*x^4 - 814060*x^2 + 73441
46,111r,11r1s,0.457156,0.331151,0.922595,0.922595,L,r^11 + 2*r^10 - 3*r^9 - 56*r^8 - 46*r^7 + 252*r^6 - 14*r^5 - 344*r^4 + 877*r^3 + 658*r^2 - 175*r - 128,s^11 + 8*s^10 + 17*s^9 - 2*s^8 - 30*s^7 + 12*s^6 + 46*s^5 - 16*s^4 - 15*s^3 + 20*s^2 - 11*s + 2,2,2,2,0,2,4,2,4,0,0,0,0,0,1048576*x^11 - 3325952*x^10 - 40566784*x^9 - 69715712*x^8 + 16916480*x^7 - 164813824*x^6 - 291113728*x^5 - 61112800*x^4 - 162278528*x^3 - 130279136*x^2 - 68725936*x + 36725981
47,111r,1r1r1s,0.769298,0.386662,0.91567,0.91567,H,2*r^6 - 2*r^5 + 2*r^4 + 6*r^3 - 3*r - 1,2*s^6 + 8*s^5 + 8*s^4 - 2*s^3 - 2*s^2 + 3*s - 1,2,2,2,0,0,4,4,4,0,0,0,0,0,1048576*x^12 + 2883584*x^10 + 376832*x^8 + 532480*x^6 - 384*x^4 + 7116*x^2 - 961
48,111r,1rr1s,0.320328,0.294092,0.923074,0.923074,S,r^16 - 40*r^15 + 672*r^14 - 5960*r^13 + 27908*r^12 - 98952*r^11 + 537232*r^10 - 748968*r^9 + 3049934*r^8 - 3102968*r^7 + 5875392*r^6 - 2816344*r^5 + 4005076*r^4 - 3306072*r^3 + 822672*r^2 - 46008*r + 729,s^16 + 24*s^15 + 192*s^14 + 928*s^13 + 3380*s^12 + 8792*s^11 + 13024*s^10 + 4416*s^9 - 14242*s^8 - 14392*s^7 + 6272*s^6 + 9824*s^5 - 2908*s^4 - 2616*s^3 + 1312*s^2 - 192*s + 9,3,3,3,2,0,6,3,6,0,1,0,0,0,268435456*x^16 + 57327747072*x^15 - 4794159120384*x^14 - 801245781688320*x^13 + 9323163030417408*x^12 + 984709281502199808*x^11 + 15401859603725657088*x^10 + 82806653048652324864*x^9 + 63698202743763370752*x^8 - 836898065202694864896*x^7 + 1063374599243764274112*x^6 - 1336537958345676043776*x^5 + 1706438832005901060432*x^4 - 1226995856347502361600*x^3 + 970108876249597567116*x^2 - 812855179005892081632*x + 175886300643749531361
49,111r,1rrr1s,0.693796,0.375661,0.958895,0.958895,H,81*r^8 - 216*r^7 - 324*r^6 - 24*r^5 - 170*r^4 - 5832*r^3 + 4892*r^2 - 456*r + 1,s^8 + 8*s^7 + 16*s^6 + 8*s^5 + 30*s^4 + 88*s^3 + 40*s^2 - 32*s + 1,6,8,6,2,0,12,6,12,0,6,0,0,0,411532869396640917856401*x^16 - 258767590175023712253829200*x^14 + 15339299350436034332065452864*x^12 - 83752587052753809847460440320*x^10 - 89869794797539924973151042816*x^8 - 524843037094812902870587453440*x^6 + 26566336141261418826436386816*x^4 - 11967851777829108262292140032*x^2 + 1316108255988272056341643264
50,111r,1s1s1s,0.553553,0.35152,0.918848,0.918848,S,3*r^3 - 3*r^2 + 17*r - 9,3*s^3 + 9*s^2 + 5*s - 3,3,1,3,2,0,6,0,6,0,0,0,0,0,306110016*x^6 - 128035728*x^4 + 17236300*x^2 - 729147
51,111rr,1rrrrs,0.792,0.637945,0.909503,0.909503,L,4*r^5 + 12*r^3 + r - 8,15*s^5 + 42*s^4 + 22*s^3 - 16*s^2 - 9*s - 2,2,2,2,0,0,4,2,4,0,0,2,0,0,11059200*x^5 + 688896*x^4 + 1011968*x^3 - 453536*x^2 - 41488*x - 1861
52,111rr,1srrrs,0.711748,0.610306,0.909706,0.909706,H,6561*r^12 + 26244*r^11 + 48114*r^10 + 41796*r^9 - 31185*r^8 - 97848*r^7 - 13572*r^6 + 70248*r^5 + 2959*r^4 - 23500*r^3 + 7602*r^2 - 556*r + 1,1647*s^12 + 14580*s^11 + 47502*s^10 + 63972*s^9 + 17201*s^8 - 26136*s^7 - 5052*s^6 + 1768*s^5 - 7295*s^4 + 3108*s^3 - 754*s^2 + 52*s - 1,6,7,6,2,0,12,0,12,0,6,6,0,0,136906185192966589190344704*x^12 + 4574809787945843656388247552*x^11 + 26185555608081685224963471360*x^10 - 123251134682213385080116248576*x^9 - 80901243318322811806171382016*x^8 + 365891957508208943524211490816*x^7 - 140565545654835414706756759296*x^6 - 755234011270009422093090926592*x^5 - 132412964274507735459306157968*x^4 + 111502084419394219033259452416*x^3 + 7288826812708457701880034552*x^2 - 5302591986720113200941440640*x + 711600461024380548768694849
53,11r1r,1r1s1s,0.834306,0.65105,0.909306,0.909307,H,4*r^8 - 36*r^7 - 27*r^6 + 162*r^5 + 135*r^4 - 88*r^3 - 73*r^2 - 14*r + 1,89*s^8 + 1344*s^7 + 4008*s^6 - 464*s^5 - 2410*s^4 + 176*s^3 + 296*s^2 - 96*s + 1,4,4,4,0,0,4,4,16,0,0,0,0,0,129777664*x^8 + 11526176768*x^7 - 38395680512*x^6 + 22192248320*x^5 - 41913015856*x^4 - 63721188256*x^3 + 41344255112*x^2 - 80069696280*x + 21526627817
54,11r1r,1s1s1s,0.786663,0.635015,0.909751,0.909751,H,3*r^6 + 42*r^5 + 161*r^4 + 108*r^3 - 123*r^2 - 54*r - 9,141*s^6 - 1146*s^5 + 2503*s^4 - 1340*s^3 + 75*s^2 + 22*s + 1,3,2,3,1,0,3,0,12,0,0,0,0,0,4831083*x^6 + 26673948*x^5 + 84758504*x^4 - 273011712*x^3 - 454553856*x^2 + 868119552*x - 207297792
55,11r1s,111s1s,0.840201,0.608673,0.910069,0.910069,L,r^8 + 2*r^7 - 11*r^6 + 16*r^5 + 32*r^4 - 112*r^3 + 128*r^2 - 128*r + 64,s^8 - 4*s^7 - 14*s^6 + 44*s^5 + 69*s^4 - 120*s^3 - 56*s^2 + 32*s + 16,2,1,2,0,2,2,0,4,2,0,0,0,0,16384*x^8 + 233472*x^7 + 37120*x^6 - 1191552*x^5 + 900180*x^4 - 1274560*x^3 + 615425*x^2 - 414672*x + 95492
56,11r1s,1r1r1s,0.879994,0.616368,0.909417,0.909417,L,25*r^12 - 58*r^11 + 21*r^10 + 112*r^9 - 78*r^8 - 64*r^7 + 66*r^6 - 52*r^5 - 107*r^4 + 10*r^3 + 61*r^2 + 28*r + 4,25*s^12 + 58*s^11 - 187*s^10 - 1128*s^9 - 2734*s^8 - 3092*s^7 - 782*s^6 - 88*s^5 - 747*s^4 - 278*s^3 + 393*s^2 + 304*s + 64,2,2,2,0,0,2,4,4,2,0,0,0,0,4849664000*x^12 - 19286458368*x^11 + 21669294080*x^10 + 57916600320*x^9 - 133427508480*x^8 + 179387136000*x^7 - 106103672832*x^6 + 46881649408*x^5 - 10889731360*x^4 + 2392032000*x^3 - 658306640*x^2 + 206137344*x - 43798993
57,11r1s,1rrr1s,0.838586,0.608353,0.909383,0.909383,H,6561*r^16 + 52488*r^14 - 213840*r^13 + 1692252*r^12 - 6892128*r^11 + 18517176*r^10 - 31166064*r^9 + 34236390*r^8 - 28918848*r^7 + 14427832*r^6 - 2249520*r^5 + 27292*r^4 - 60256*r^3 + 16648*r^2 - 272*r + 1,81*s^16 + 216*s^15 - 72*s^14 - 648*s^13 + 1884*s^12 - 18792*s^11 - 360920*s^10 - 1588744*s^9 - 3007802*s^8 - 2442168*s^7 - 156600*s^6 + 1012136*s^5 + 571292*s^4 + 55368*s^3 - 32424*s^2 - 5400*s + 625,6,7,6,2,0,6,6,12,6,6,0,0,0,5129361781262945365638316032*x^16 + 197127435916631645021880188928*x^15 - 13493591011343872629417575448576*x^14 - 80487760816274789046303351373824*x^13 - 416258112603521921347630034436096*x^12 - 973181988690759017909551560130560*x^11 - 1080312919566201423596707826024448*x^10 - 372642391507133357468537883328512*x^9 - 102517009438516499887612151284224*x^8 - 1143960686971771021597608064450560*x^7 - 390181175102655561182581677496320*x^6 - 1463543281044819552792927988703232*x^5 + 515470899553955170155229876322112*x^4 - 163048277444219732049503001513984*x^3 + 16449539011684885144462288518720*x^2 + 5852801177823226536969749294592*x + 677939749820410213563439589569
58,11r1s,1s1s1s,0.755569,0.590997,0.910105,0.910105,H,9*r^8 + 12*r^7 - 44*r^6 + 228*r^5 - 42*r^4 - 684*r^3 - 396*r^2 - 324*r + 729,9*s^8 - 12*s^7 - 212*s^6 - 68*s^5 + 822*s^4 - 68*s^3 - 212*s^2 - 12*s + 9,7,2,6,6,0,6,0,12,6,0,0,0,0,2910494032128*x^8 + 32690191527936*x^7 + 109826125786368*x^6 + 118798941828096*x^5 + 41809511481696*x^4 - 62055023125248*x^3 - 53639042623920*x^2 - 15019553282112*x + 9753846726577
59,11rr,111srs,0.618034,0.321758,0.917206,0.917206,L,r^2 + r - 1,31*s^4 + 44*s^3 - 12*s^2 + 48*s - 16,2,2,2,0,4,2,0,4,0,0,2,0,0,60523872256*x^8 + 23359291392*x^6 - 78823195136*x^4 - 44779841152*x^2 + 4371986641
60,11rr,11srrs,0.514719,0.290478,0.921391,0.921391,H,r^2 - 18*r + 9,23*s^4 - 108*s^3 - 126*s^2 + 324*s - 81,2,3,3,0,3,3,0,6,0,1,3,0,0,385641*x^4 + 3359232*x^3 - 3299845608*x^2 - 3737899872*x + 1380039136
61,11rr,11srs,0.25,0.187673,0.938898,0.938898,E,4*r - 1,7*s^2 + 20*s - 4,1,2,2,0,2,2,0,4,0,0,2,0,0,50176*x^2 - 261696*x + 73729
62,11rr,1r1rs,0.261204,0.193001,0.938158,0.938158,L,7*r^2 + 2*r - 1,7*s^4 + 20*s^3 + 2*s^2 + 4*s - 1,1,4,2,0,0,2,6,4,0,0,2,0,0,13176688*x^4 + 44255232*x^3 - 16516136*x^2 + 28313600*x - 8265617
63,11rr,1rr1rs,0.674018,0.337336,0.914301,0.914301,H,r^6 - 38*r^5 + 111*r^4 + 60*r^3 - 49*r^2 - 22*r + 1,73*s^6 - 176*s^5 + 140*s^4 - 66*s^3 + 33*s^2 - 10*s + 1,3,6,3,1,0,3,9,6,0,2,3,0,0,72699496960000*x^12 - 204294498812884992*x^10 + 123118814088880987392*x^8 - 15786604586139245536896*x^6 - 9857207226721410102816*x^4 - 14404534419648695497488*x^2 + 1300351074619726712025
64,11rr,1rrrrs,0.5,0.285714,0.923712,0.923712,L,2*r - 1,7*s - 2,1,2,2,0,0,2,2,4,0,0,2,0,0,307328*x^2 - 26569
65,11rr,1srrrs,0.333333,0.224745,0.931337,0.931337,H,3*r - 1,2*s^2 + 4*s - 1,2,7,6,0,0,6,0,12,0,6,6,0,0,4782969*x^4 - 47125476*x^2 + 4104676
66,11rrr,1srsrs,0.593296,0.508858,0.912366,0.912366,L,16*r^6 - 24*r^4 - 8*r^3 + 5*r^2 + 2*r + 1,64*s^6 + 128*s^5 - 96*s^4 + 40*s^3 - s^2 - 6*s - 1,1,2,2,0,0,2,0,4,0,0,4,0,0,868352*x^6 - 2777088*x^5 - 3435008*x^4 - 280448*x^3 + 1192884*x^2 - 348832*x + 37217
67,11rs,111s1sss,0.82485,0.263856,0.924837,0.924837,L,r^10 + 4*r^9 - 4*r^8 - 56*r^7 - 178*r^6 - 8*r^5 + 1232*r^4 + 3064*r^3 + 2049*r^2 - 5468*r + 900,9*s^10 + 16*s^9 - 804*s^8 - 6272*s^7 - 17818*s^6 - 11200*s^5 + 43196*s^4 + 69248*s^3 - 19399*s^2 - 54992*s + 14400,2,1,4,0,2,4,0,4,2,0,0,2,0,1934917632000*x^10 + 227151896444928*x^9 + 289349266218752*x^8 - 2350298249094144*x^7 - 1509687112753920*x^6 - 5043040883366656*x^5 - 14853846822563808*x^4 + 69008619515451712*x^3 + 16816301806048912*x^2 + 52364933041508208*x - 18509214665667977
68,11rs,111ss,0.335808,0.185857,0.935077,0.935077,E,5*r^5 + 38*r^4 + 78*r^3 + 32*r^2 - 27*r + 2,s^5 - 30*s^3 - 48*s^2 + 53*s - 8,1,1,2,0,2,2,0,2,1,0,0,1,0,4000*x^5 + 123107*x^4 + 315928*x^3 - 4415912*x^2 + 9108448*x - 2329168
69,11rs,11r1ss,0.532019,0.225107,0.926993,0.926993,L,4*r^10 - 12*r^9 + 257*r^8 + 1628*r^7 + 4428*r^6 + 8300*r^5 + 6838*r^4 - 2108*r^3 - 3048*r^2 - 128*r + 225,s^10 - 8*s^9 - 136*s^8 - 740*s^7 - 1994*s^6 - 2892*s^5 - 1748*s^4 + 1764*s^3 + 929*s^2 - 4268*s + 900,2,2,4,0,2,4,2,4,2,0,0,2,0,11664000000*x^20 - 1153737340260736*x^18 - 41941096483399772*x^16 - 7485875917827616272*x^14 - 199522474781791792144*x^12 - 4410409381991922257515*x^10 + 46959931731689607471042*x^8 - 163132925565924375865171*x^6 - 296937130809632590188148*x^4 - 164445682739398003710992*x^2 + 16673743223574102819904
70,11rs,1r1r1ss,0.867107,0.268266,0.921134,0.921134,H,256*r^14 - 576*r^13 - 348*r^12 - 2572*r^11 - 3415*r^10 + 14912*r^9 + 37340*r^8 + 26568*r^7 - 6866*r^6 - 22704*r^5 - 14856*r^4 - 3836*r^3 + 241*r^2 + 368*r + 64,9*s^14 - 2*s^13 - 1779*s^12 - 22688*s^11 - 141966*s^10 - 530732*s^9 - 1243502*s^8 - 1807752*s^7 - 1520843*s^6 - 675042*s^5 - 323167*s^4 - 205256*s^3 + 92176*s^2 - 58368*s + 16384,2,2,4,0,0,4,4,4,2,0,0,2,0,133590662774784*x^14 + 45469753610862592*x^13 + 243473548096569344*x^12 + 7355532369171841024*x^11 - 21682420299016292352*x^10 + 139611543901065965312*x^9 - 74959179475957855477*x^8 + 18626315140988884370*x^7 + 5026789058310586003*x^6 + 103494230865355118404*x^5 - 41665288483491973948*x^4 + 18438451403506389312*x^3 - 3690683288810465904*x^2 + 826004760377944896*x - 310726382119498816
71,11rs,1r1ss,0.18868,0.14134,0.951356,0.951356,E,4*r^6 - 12*r^5 + 137*r^4 - 28*r^3 + 778*r^2 - 576*r + 81,9*s^6 + 52*s^5 + 190*s^4 + 444*s^3 + 321*s^2 - 168*s + 16,1,2,4,0,0,4,2,4,2,0,0,2,0,310542336*x^6 - 3106025472*x^5 + 13882766832*x^4 - 26604453632*x^3 + 21203279064*x^2 + 7587052352*x - 3612237241
72,11rs,1rr1ss,0.413348,0.203275,0.927238,0.927238,S,r^8 - 16*r^7 + 204*r^6 - 1904*r^5 + 230*r^4 - 12080*r^3 + 5580*r^2 - 208*r + 1,s^8 + 4*s^7 - 2*s^6 - 52*s^5 - 123*s^4 - 32*s^3 + 112*s^2 - 40*s + 4,3,3,6,2,0,6,3,6,3,1,0,3,0,1048576*x^16 - 15313963008*x^14 + 28071522329913*x^12 - 3758180308431156*x^10 + 219571466257658502*x^8 - 5264377202179157004*x^6 - 45759536927245026567*x^4 - 83637152379789803640*x^2 + 7636606359448753296
73,11rs,1rrr1ss,0.822965,0.263654,0.920565,0.920565,H,6561*r^22 - 74358*r^21 + 337527*r^20 - 1301508*r^19 + 4741011*r^18 + 27818370*r^17 - 78152571*r^16 - 418203696*r^15 - 420324134*r^14 + 1571541812*r^13 + 13594725142*r^12 + 20387617384*r^11 - 58081383818*r^10 - 182311841868*r^9 - 43869416006*r^8 + 241113652176*r^7 + 130057464597*r^6 - 183012079806*r^5 + 27922930659*r^4 - 857822724*r^3 + 10075239*r^2 - 48438*r + 81,s^22 - 264*s^21 - 3614*s^20 - 3428*s^19 + 216435*s^18 + 1824976*s^17 + 7069132*s^16 + 14263720*s^15 + 11626555*s^14 - 3538420*s^13 + 5839838*s^12 + 54056524*s^11 + 46009093*s^10 - 45979944*s^9 - 48247812*s^8 + 38482512*s^7 + 18864516*s^6 - 20303292*s^5 + 5249812*s^4 - 514528*s^3 + 23336*s^2 - 496*s + 4,6,7,12,2,0,12,6,12,6,6,0,6,0,2686296327494009485350006694801833984*x^22 - 435583278781132311694820791589940762771456*x^21 - 33182480960092853553533173848173639176814592*x^20 + 103196375310528677365779180510345670416138240*x^19 + 36919955337139916553033434595085403595006541824*x^18 + 318798522577547315725665342201332134237458923520*x^17 - 9575013449086469191663725684915861166225562075136*x^16 - 137219140334577719483495421496673332067998277566464*x^15 - 407731355131452894816432576824667395408180352417792*x^14 + 1497332164596396096853453336071989897555850303111168*x^13 + 9476751876638995217788884842743842344630629328166912*x^12 + 17432208297513432245914730923161029008156525196476416*x^11 + 10916707287063609511149805882947587474875089885603840*x^10 - 7834694240401749942198192051419720515183624647770112*x^9 - 17798568229127339701465528739911854024414311761172992*x^8 - 9018988338535566128469197164838135327287590366707712*x^7 + 3332913351121811876132408569306829421882275185507776*x^6 + 6702275696809502493223858529973656601811712100301824*x^5 + 3967908952574734305349982899476488107299146696192400*x^4 + 1386099774501666286861725340576629243887271692822016*x^3 + 176597986871966583636852260136562739928951286004484*x^2 - 114312060661227465541257267019411610931111521974080*x - 59697819141719844457036951746633659510541660309561
74,11rs,1s1s1ssss,0.737453,0.253942,0.926183,0.926183,S,81*r^12 + 324*r^11 - 54*r^10 - 4860*r^9 - 14409*r^8 + 39240*r^7 + 190188*r^6 + 375144*r^5 + 465487*r^4 - 735500*r^3 + 79594*r^2 - 2028*r + 9,9*s^12 + 96*s^11 + 316*s^10 - 520*s^9 - 5442*s^8 - 8008*s^7 + 12228*s^6 + 29192*s^5 - 11215*s^4 - 25272*s^3 + 15352*s^2 - 2784*s + 144,3,1,6,2,0,6,0,6,3,0,0,3,0,58773123072*x^12 - 6782173514496*x^11 - 440828190644733*x^10 + 872180368421076*x^9 + 34503634047065553*x^8 + 2042221847517288*x^7 - 634855032596022831*x^6 - 1572173554044298572*x^5 - 1931513049750519909*x^4 - 1927719044310948192*x^3 - 578744570709652024*x^2 - 340179159086145216*x + 218492619963428784
75,11rs,1s1sss,0.263299,0.166313,0.946257,0.946257,E,r^3 + 2*r^2 + 7*r - 2,s^3 + 6*s^2 + 11*s - 2,1,1,4,0,0,4,0,4,2,0,0,2,0,65536*x^6 - 142080*x^4 + 2756972*x^2 - 249001
76,11rsr,111ss,0.499692,0.445999,0.915933,0.915933,L,r^8 + 8*r^7 + 20*r^6 + 16*r^5 + 2*r^4 + 8*r^3 + 4*r^2 - 8*r + 1,s^8 - 8*s^7 - 16*s^6 + 16*s^5 - 8*s^4 + 64*s^2 - 64*s + 16,2,2,2,0,4,2,0,4,0,0,0,2,0,256*x^8 + 20992*x^7 + 285696*x^6 - 2315136*x^5 - 4583264*x^4 - 2564512*x^3 - 183456*x^2 + 227160*x + 50733
77,11rsr,11r1ss,0.79358,0.568864,0.909962,0.909962,L,r^4 + 4*r^3 + 6*r^2 - 4*r - 3,s^8 - 4*s^7 + 6*s^6 - 24*s^5 + 31*s^4 - 40*s^3 + 10*s^2 - 12*s + 9,2,2,2,0,2,2,2,4,0,0,0,2,0,62208*x^8 + 27648*x^7 - 686080*x^6 + 2208768*x^5 - 872224*x^4 - 3401536*x^3 + 3765600*x^2 + 2591584*x - 981881
78,11rsr,1rr1ss,0.729594,0.545069,0.909931,0.909931,H,9*r^4 - 180*r^3 + 174*r^2 - 36*r + 1,9*s^4 - 108*s^3 + 390*s^2 - 492*s + 169,7,6,6,6,0,6,6,12,0,2,0,6,0,446224*x^4 + 43842816*x^3 - 909751704*x^2 - 14546659392*x + 4288545657
79,11rsr,1s1sss,0.618034,0.5,0.913512,0.913511,L,r^2 + r - 1,2*s - 1,1,1,2,0,0,2,0,4,0,0,0,2,0,64*x^2 + 88*x - 31
80,1r1r,1111s,0.529888,0.291004,0.916939,0.916939,L,r^5 + 10*r^4 + 26*r^3 + 12*r^2 - 19*r + 2,s^5 - 2*s^4 + 2*s^3 - 7*s + 2,2,2,1,0,6,0,0,4,0,0,0,0,0,16384*x^5 - 191248*x^4 - 547776*x^3 - 371176*x^2 + 528*x + 46439
81,1r1r,111r1s,0.807086,0.370614,0.911339,0.911339,L,4*r^7 + 4*r^6 - 39*r^5 - 64*r^4 + 14*r^3 + 44*r^2 + 13*r - 8,s^7 + 6*s^6 + 7*s^5 + 12*s^4 + 19*s^3 + 14*s^2 + 13*s - 8,2,2,1,0,4,0,2,4,0,0,0,0,0,4194304*x^7 + 26558464*x^6 + 50798592*x^5 + 31997680*x^4 + 7902144*x^3 - 3256488*x^2 + 65264*x - 285289
82,1r1r,111s1s,0.666667,0.333333,0.916298,0.916298,L,3*r - 2,3*s - 1,1,1,1,0,2,0,0,4,0,0,0,0,0,24*x - 7
83,1r1r,11r1s,0.414214,0.249038,0.924098,0.924098,E,r^2 + 2*r - 1,s^4 + 4*s - 1,1,2,1,0,2,0,2,4,0,0,0,0,0,112*x^4 - 112*x^3 - 44*x^2 - 140*x + 47
84,1r1r,11rr1s,0.753869,0.357117,0.911064,0.911064,H,9*r^12 - 156*r^11 - 14*r^10 + 4196*r^9 - 409*r^8 - 33400*r^7 + 4540*r^6 + 20008*r^5 + 359*r^4 - 2924*r^3 - 398*r^2 - 12*r + 9,9*s^12 + 48*s^11 - 74*s^10 + 144*s^9 + 423*s^8 - 160*s^7 - 428*s^6 - 96*s^5 + 103*s^4 + 112*s^3 + 22*s^2 - 48*s + 9,7,6,3,6,6,0,6,12,0,2,0,0,0,82497470644224*x^12 + 2958825412509696*x^11 - 22491803495227392*x^10 - 105065202114017280*x^9 + 48048249693954816*x^8 + 150006875169595392*x^7 - 323902806974477568*x^6 - 66891502238416128*x^5 + 338726921804659680*x^4 - 19784710015255872*x^3 - 90136139953505200*x^2 - 5382508400521848*x + 7531383605951547
85,1r1r,11s1s,0.333333,0.21525,0.932364,0.932364,L,3*r - 1,3*s^2 + 4*s - 1,1,2,2,0,2,0,0,8,0,0,0,0,0,324*x^2 - 2256*x + 641
86,1r1r,11s1s1s,0.823826,0.374715,0.917634,0.917634,L,5*r^5 + 14*r^4 - 98*r^3 + 40*r^2 + 21*r + 2,s^5 + 2*s^4 - 14*s^3 - 12*s^2 + s + 2,2,2,3,0,2,0,0,12,0,0,0,0,0,2048000*x^5 - 286288*x^4 - 10563648*x^3 - 16656456*x^2 - 7483216*x + 3867859
87,1r1r,1r1r1s,0.750644,0.356276,0.91349,0.91349,L,r^4 - 4*r^3 - 2*r^2 + 2*r + 1,s^4 + 6*s^3 + 2*s - 1,1,2,1,0,0,0,4,4,0,0,0,0,0,4*x^4 + 12*x^3 + 8*x^2 - 1
88,1r1r,1r1s1s,0.581455,0.307774,0.921271,0.921271,L,2*r^3 - 11*r^2 + 4*r + 1,s^3 + 7*s^2 + s - 1,1,2,2,0,0,0,2,8,0,0,0,0,0,1024*x^3 - 868*x^2 - 2640*x + 823
89,1r1r,1rr1s,0.235076,0.167592,0.94186,0.94186,H,9*r^4 - 120*r^3 + 82*r^2 - 3,9*s^4 + 12*s^3 - 14*s^2 - 4*s + 1,1,6,3,0,0,0,6,12,0,2,0,0,0,108*x^4 + 8136*x^3 - 31552*x^2 - 38916*x + 14283
90,1r1r,1rrr1s,0.658088,0.330871,0.914808,0.914808,H,9*r^4 - 120*r^3 + 82*r^2 - 3,s^4 + 16*s^3 + 22*s^2 - 3,2,7,3,0,0,0,6,12,0,6,0,0,0,944784*x^4 - 3219264*x^3 - 6755832*x^2 - 1558800*x + 1099453
91,1r1r,1s1s1s,0.464102,0.267949,0.928604,0.928604,H,r^2 + 6*r - 3,s^2 - 4*s + 1,1,2,3,0,0,0,0,12,0,0,0,0,0,27*x^2 + 36*x - 13
92,1r1r,1srsrs,0.230293,0.165044,0.939949,0.939949,E,r^4 + 2*r^3 - 2*r^2 - 4*r + 1,s^4 + 2*s^3 + 6*s - 1,1,2,1,0,4,0,0,4,0,0,0,0,0,2*x^4 + 10*x^3 + 8*x^2 - 1
93,1r1rr,1s1srs,0.691972,0.557834,0.911166,0.911166,H,4*r^6 + 12*r^5 + 9*r^4 - 16*r^3 - 6*r^2 + 4*r + 1,23*s^6 + 6*s^5 - 39*s^4 + 52*s^3 + s^2 - 10*s - 1,2,4,4,0,0,0,0,16,0,0,4,0,0,8667136*x^6 - 67539968*x^5 + 192296976*x^4 - 269151104*x^3 + 217294152*x^2 - 92337056*x + 13841521
94,1r1s,1111s,0.485191,0.204,0.921404,0.921404,L,7*r^6 + 50*r^5 + 97*r^4 + 20*r^3 - 55*r^2 + 10*r - 1,4*s^6 - 12*s^5 + s^4 + 8*s^3 - 6*s^2 - 4*s + 1,2,2,2,0,6,0,0,4,2,0,0,0,0,87808*x^6 + 99328*x^5 - 1164240*x^4 + 5109312*x^3 + 4698600*x^2 + 2263744*x - 1188673
95,1r1s,111r1s,0.736555,0.248062,0.915309,0.915309,L,2*r^5 + 8*r^4 + 6*r^3 - 5*r^2 - 2*r - 1,8*s^5 - 8*s^4 + 2*s^3 + 4*s - 1,2,2,2,0,4,0,2,4,2,0,0,0,0,67108864*x^10 + 135266304*x^8 + 110673920*x^6 + 36056832*x^4 + 2699808*x^2 - 564001
96,1r1s,111s1s,0.561553,0.219224,0.924297,0.924297,L,r^2 + 3*r - 2,2*s^2 - 5*s + 1,1,1,2,0,2,0,0,4,2,0,0,0,0,512*x^4 - 3383*x^2 + 289
97,1r1s,11r1s,0.364737,0.175341,0.931017,0.931017,L,16*r^6 + 48*r^5 - 19*r^4 - 136*r^3 - 62*r^2 + 16*r + 9,64*s^6 - 128*s^5 + 132*s^4 - 68*s^3 + 33*s^2 - 10*s + 1,1,2,2,0,2,0,2,4,2,0,0,0,0,262144*x^6 + 98304*x^5 - 201472*x^4 + 287744*x^3 - 297500*x^2 + 120672*x - 15971
98,1r1s,11r1s1s,0.840519,0.262214,0.920708,0.920708,L,25*r^8 + 108*r^7 - 596*r^6 - 4228*r^5 - 6642*r^4 + 2180*r^3 + 7836*r^2 - 1964*r + 81,400*s^8 - 2528*s^7 + 6648*s^6 - 9048*s^5 + 6697*s^4 - 2600*s^3 + 494*s^2 - 40*s + 1,2,2,4,0,2,0,2,8,4,0,0,0,0,96000*x^8 + 4732928*x^7 - 24495648*x^6 - 600009472*x^5 - 1181983545*x^4 - 2027429160*x^3 - 1127067056*x^2 - 822600232*x + 398949556
99,1r1s,11rr1s,0.667499,0.237538,0.914656,0.914656,H,r^12 - 4*r^11 + 66*r^10 - 3324*r^9 + 727*r^8 + 56696*r^7 + 81500*r^6 - 29400*r^5 - 46657*r^4 + 332*r^3 + 5314*r^2 + 276*r + 9,64*s^12 - 704*s^11 + 15792*s^10 - 33536*s^9 + 29964*s^8 - 4540*s^7 - 4859*s^6 + 3322*s^5 - 1757*s^4 + 136*s^3 + 307*s^2 - 102*s + 9,7,6,6,6,6,0,6,12,6,2,0,0,0,3667058260746542177510986177635680256*x^24 - 5630150716644261712360380933112024006656*x^22 - 2908792954402398676712456630667639049420800*x^20 - 40382172913832552368531208245275555822305280*x^18 + 305719997637194582425927019182637868517970411520*x^16 - 2740159490471284960242222987885928270029645152256*x^14 + 4731563436937444064593384695994407300240903475200*x^12 - 4567442651093668698229892655638266008446995531776*x^10 + 3241688262719724771680172153248777595413399682816*x^8 - 1600322966879507995404267180746215412005888042752*x^6 + 389449078604966188157168710811689750832914148976*x^4 - 42058241653233608026936261791065066384896521096*x^2 + 1592466445666690815936835488537436893998146369
100,1r1s,11s1s,0.265449,0.145672,0.943442,0.943442,L,56*r^5 + 339*r^4 + 492*r^3 - 66*r^2 - 20*r - 1,32*s^5 - 84*s^4 + 28*s^3 + 31*s^2 + 2*s - 1,1,2,4,0,2,0,0,8,4,0,0,0,0,351232*x^5 + 2138916*x^4 + 1280640*x^3 - 5265147*x^2 + 3911264*x - 752684
101,1r1s,11s1s1s,0.642794,0.23352,0.928316,0.928316,L,153*r^8 + 2044*r^7 + 9820*r^6 + 18828*r^5 + 6494*r^4 - 13516*r^3 - 916*r^2 + 4*r + 1,144*s^8 - 992*s^7 + 2168*s^6 - 1368*s^5 - 551*s^4 + 568*s^3 + 62*s^2 - 40*s + 1,2,2,6,0,2,0,0,12,6,0,0,0,0,543338496*x^8 + 64442482688*x^7 - 24765608448*x^6 - 3430432987136*x^5 - 2699048879952*x^4 + 16310233670208*x^3 + 27159113240536*x^2 + 8105231047328*x - 5158960227121
102,1r1s,1r1r1s,0.661574,0.236587,0.919752,0.919752,L,5*r^3 + 2*r^2 - 2*r - 1,20*s^3 - 8*s^2 + 5*s - 1,1,2,2,0,0,0,4,4,2,0,0,0,0,32768000*x^6 + 4427776*x^4 + 150348*x^2 - 66049
103,1r1s,1r1s1s,0.457696,0.198015,0.933765,0.933765,L,4*r^4 + 20*r^3 + 21*r^2 - 12*r - 1,8*s^4 - 20*s^3 + 14*s^2 + 3*s - 1,1,2,4,0,0,0,2,8,4,0,0,0,0,33554432*x^8 + 60833792*x^6 + 361940*x^4 - 58242767*x^2 + 5098564
104,1r1s,1r1s1s1s,0.948799,0.275178,0.926316,0.926316,L,5*r^4 + 24*r^3 + 15*r^2 - 38*r - 2,20*s^4 - 36*s^3 + 13*s^2 + 6*s - 2,2,2,6,0,0,0,2,12,6,0,0,0,0,134217728000*x^8 + 34611396608*x^6 - 71231872768*x^4 - 310687920608*x^2 + 27519160321
105,1r1s,1rr1s,0.188927,0.117184,0.952587,0.952587,H,r^8 - 8*r^7 + 164*r^6 - 2184*r^5 + 318*r^4 - 6808*r^3 + 148*r^2 + 168*r + 9,16*s^8 - 32*s^7 + 3128*s^6 - 3000*s^5 + 625*s^4 + 196*s^3 - 66*s^2 - 4*s + 1,1,6,6,0,0,0,6,12,6,2,0,0,0,764411904*x^8 + 78607024128*x^7 - 311838695424*x^6 + 49494741202944*x^5 - 274088834408304*x^4 + 386549744175360*x^3 + 76134282093480*x^2 - 180993493116864*x + 39294566146033
106,1r1s,1rrr1s,0.546813,0.216432,0.922828,0.922828,H,9*r^4 + 24*r^3 + 82*r^2 - 48*r - 3,4*s^4 - 4*s^3 + 37*s^2 + 6*s - 3,2,7,6,0,0,0,6,12,6,6,0,0,0,3656158440062976*x^8 + 13346657911480320*x^6 + 24683126862260880*x^4 - 45916537889544984*x^2 + 3769419822151201
107,1r1s,1s1s1s,0.333333,0.166667,0.944687,0.944687,H,3*r - 1,6*s - 1,1,2,6,0,0,0,0,12,6,0,0,0,0,6912*x^2 - 625
108,1r1s,1s1s1s1s,0.72844,0.246876,0.932968,0.932968,H,r^4 + 8*r^3 + 12*r^2 - 12*r - 1,4*s^4 - 20*s^3 + 13*s^2 + 2*s - 1,1,1,4,0,0,0,0,8,4,0,0,0,0,512*x^4 - 2624*x^3 + 4242*x^2 - 2520*x + 439
109,1r1s,1s1sss,0.205569,0.123914,0.945296,0.945296,E,r^3 + 4*r^2 + 4*r - 1,4*s^3 - 8*s^2 + 9*s - 1,1,2,2,0,4,0,0,4,2,0,0,0,0,262144*x^6 + 1327104*x^4 + 5747436*x^2 - 531441
110,1r1ss,111s1s,0.778894,0.496826,0.910448,0.910448,H,9*r^8 + 12*r^7 - 242*r^6 + 436*r^5 + 665*r^4 - 2680*r^3 + 2680*r^2 - 1056*r + 144,9*s^8 - 120*s^7 - 380*s^6 + 2056*s^5 + 12846*s^4 - 29672*s^3 + 15220*s^2 - 2088*s + 81,7,3,6,6,6,0,0,12,6,0,0,0,2,40310784*x^8 + 19785129984*x^7 - 382531200768*x^6 - 143197157376*x^5 + 4901660112720*x^4 - 8256726829824*x^3 + 20025637979992*x^2 - 30674197374912*x + 7374545189181
111,1r1ss,11r1s,0.490566,0.409604,0.914148,0.914148,H,r^16 + 8*r^15 + 200*r^14 + 168*r^13 - 2708*r^12 + 17256*r^11 + 143512*r^10 + 237512*r^9 - 129386*r^8 - 494952*r^7 - 57672*r^6 + 274168*r^5 + 95884*r^4 - 45576*r^3 - 24728*r^2 + 1176*r + 1521,s^16 - 56*s^15 + 1328*s^14 - 19752*s^13 + 205668*s^12 - 1058488*s^11 + 635200*s^10 - 2219880*s^9 + 1383438*s^8 - 2197608*s^7 - 4238928*s^6 + 70344*s^5 + 538164*s^4 + 33624*s^3 + 65376*s^2 - 14904*s + 729,7,6,6,6,6,0,6,12,6,0,0,0,2,694403229435830009856*x^16 + 278012529395867817345024*x^15 + 18630991887926350954364928*x^14 + 738611516115560313232293888*x^13 + 18395542169005742771748028416*x^12 + 207978025059952774325836185600*x^11 + 454800230447334922670276837376*x^10 - 1279769515254871753893162024960*x^9 - 6157142241577013682817560654336*x^8 - 8543115495600831040172387844096*x^7 + 580864818965190523359677531136*x^6 + 4327362557180269954401883797504*x^5 - 773579686458845185314730725312*x^4 - 1760698632038334923057611143168*x^3 + 4034980989053852673646292779776*x^2 - 2531327334839824244316893084544*x + 436314617640967115491912884769
112,1r1ss,11rr1s,0.835556,0.510373,0.910029,0.910029,H,81*r^24 - 4536*r^23 + 69732*r^22 - 157320*r^21 - 2092814*r^20 - 3039720*r^19 + 36564404*r^18 + 108351656*r^17 - 361068273*r^16 - 742326704*r^15 + 1605938504*r^14 + 1610514224*r^13 - 2124241156*r^12 - 2361074768*r^11 + 372189192*r^10 + 1129648592*r^9 + 356589951*r^8 - 35625496*r^7 - 27301036*r^6 + 148696*r^5 + 746802*r^4 - 35912*r^3 - 1724*r^2 + 8*r + 1,81*s^24 - 5184*s^23 + 119628*s^22 - 1343088*s^21 + 8541946*s^20 - 33816224*s^19 + 132256588*s^18 - 708904432*s^17 + 3455683911*s^16 - 12297978624*s^15 + 25889397592*s^14 - 29803371744*s^13 + 11956776780*s^12 + 6318624064*s^11 - 4980911304*s^10 - 850223968*s^9 + 645916399*s^8 + 152411712*s^7 + 10943964*s^6 - 21697200*s^5 - 7902630*s^4 + 920160*s^3 + 378108*s^2 - 34992*s + 729,3,3,3,1,3,0,3,6,3,1,0,0,1,14068939428462592*x^24 + 3378469694682955776*x^23 + 238928438970411909120*x^22 - 1331726579213839368192*x^21 - 919998587410713516441600*x^20 - 39892674357047857061560320*x^19 - 189863455032387477916876800*x^18 + 32256170375316368174541176832*x^17 + 1005002604676096151658132602880*x^16 + 10977627731703895824952087019520*x^15 + 7133165025512138479069333291008*x^14 - 474987309181938508124856856412160*x^13 - 334156007349320110159670401462272*x^12 - 8319736587726678897266618821312512*x^11 + 90618475148988680522354593726817280*x^10 - 340941767557310116404100642476122112*x^9 + 663727816628974637660692422768086784*x^8 - 955266061399201595588754502069853184*x^7 + 1001727983585488005878119226027324928*x^6 - 842306911333722153466796351869996032*x^5 + 709435237247449878938728065679821024*x^4 - 608734372772482211345316257636114688*x^3 + 402967952957752335526339947523153572*x^2 - 160834719973014803800923389852697504*x + 23838580811134090632023947811732481
113,1r1ss,11s1s,0.463264,0.399158,0.91794,0.91794,H,1917*r^10 + 17298*r^9 + 25341*r^8 - 66120*r^7 - 4806*r^6 - 5172*r^5 + 7330*r^4 + 760*r^3 - 87*r^2 - 14*r + 1,9*s^10 - 210*s^9 + 1381*s^8 - 2584*s^7 - 2670*s^6 + 6260*s^5 + 7570*s^4 + 936*s^3 - 1179*s^2 - 306*s + 9,3,3,6,1,3,0,0,12,6,0,0,0,2,45369*x^10 + 11278404*x^9 + 129975960*x^8 - 101913220464*x^7 - 4317073269680*x^6 + 36754442817408*x^5 - 157756278422400*x^4 + 504657247650048*x^3 - 597435566211072*x^2 + 300918053541888*x - 48433889958912
114,1r1ss,1rrr1s,0.775589,0.496007,0.911071,0.911071,H,81*r^8 - 216*r^7 + 264*r^5 + 526*r^4 - 232*r^3 - 208*r^2 - 8*r + 1,s^8 - 40*s^6 - 208*s^5 - 74*s^4 - 160*s^3 - 8*s^2 + 48*s + 9,3,7,6,0,0,0,6,12,6,6,0,0,2,206930370816*x^8 + 26041209882624*x^7 - 13130989864704*x^6 + 8645340501504*x^5 + 3232183001184*x^4 - 34226750943360*x^3 + 11858388840336*x^2 - 11859945999456*x + 3239603050273
115,1r1ss,1s1s1s,0.656547,0.464102,0.915322,0.915322,H,r^4 - 4*r^3 + 10*r^2 + 36*r - 27,s^2 + 6*s - 3,1,1,3,0,0,0,0,6,3,0,0,0,1,104976*x^4 - 139968*x^3 + 219564*x^2 - 721008*x + 194137
116,1rr1s,111srs,0.787963,0.561911,0.909855,0.909855,H,r^8 + 4*r^7 - 20*r^5 - 22*r^4 + 12*r^3 + 16*r^2 - 4*r + 1,s^8 - 4*s^7 - 16*s^6 - 352*s^5 - 136*s^4 - 368*s^3 - 256*s^2 + 64*s + 144,2,2,2,0,4,0,0,4,2,0,2,0,0,56064*x^8 + 137216*x^7 - 885504*x^6 + 84736*x^5 + 696352*x^4 + 1274112*x^3 + 420944*x^2 + 17136*x - 75797
117,1rr1s,11srrs,0.72378,0.536428,0.909801,0.909801,H,9*r^8 - 672*r^7 + 12244*r^6 - 14288*r^5 - 55922*r^4 - 960*r^3 + 31428*r^2 + 432*r + 81,81*s^8 - 2520*s^7 + 21964*s^6 - 48072*s^5 + 35478*s^4 - 10152*s^3 - 32724*s^2 + 5832*s + 6561,7,6,6,6,6,0,0,12,6,2,6,0,0,34971232667904*x^8 + 131412349624320*x^7 - 209595658627037952*x^6 - 3553624844930893824*x^5 - 20801002474282541472*x^4 - 53156277619769498112*x^3 - 44053511782247057712*x^2 - 3825474091168189824*x + 6247229327940095833
118,1rr1s,11srs,0.373318,0.364082,0.922361,0.922361,L,8*r^3 + 15*r^2 + 4*r - 4,4*s^3 + 4*s^2 + 9*s - 4,1,2,2,0,2,0,0,4,2,0,2,0,0,32768*x^3 - 31488*x^2 + 12064*x - 1657
119,1rr1s,1rrrrs,0.719224,0.534565,0.91123,0.91123,L,2*r^2 - 7*r + 4,2*s^2 - 31*s + 16,1,2,2,0,0,0,2,4,2,0,2,0,0,2048*x^2 + 16096*x - 4841
120,1rr1s,1srrrs,0.601778,0.483738,0.912515,0.912515,H,9*r^4 - 84*r^3 - 2*r^2 + 28*r + 1,s^4 - 104*s^3 - 38*s^2 + 24*s + 9,2,7,6,0,0,0,0,12,6,6,6,0,0,2834352*x^4 + 75722688*x^3 - 320641128*x^2 - 490687248*x + 167702459
121,1rrr,11srsrs,0.689842,0.311445,0.917176,0.917176,L,64*r^6 - 32*r^5 - 32*r^4 + 16*r^3 + r^2 - 2*r + 1,16*s^6 + 48*s^5 + 48*s^4 + 24*s^3 + 3*s^2 - 2*s - 1,1,2,2,0,2,0,0,4,0,0,4,0,0,770048*x^6 + 958464*x^5 + 115200*x^4 + 51328*x^3 - 41764*x^2 + 46464*x - 14629
122,1rrr,1srrsrs,0.51366,0.245949,0.923564,0.923564,H,r^8 - 444*r^7 + 2820*r^6 - 1156*r^5 - 266*r^4 + 60*r^3 + 4*r^2 + 4*r + 1,s^8 - 180*s^6 - 388*s^5 - 206*s^4 - 24*s^3 - 8*s^2 + 4*s + 1,1,6,6,0,0,0,0,12,0,2,12,0,0,32342208768*x^8 + 939420094464*x^7 + 4182508313856*x^6 + 3299866131456*x^5 - 9180951297696*x^4 - 10219597030656*x^3 + 3815675860560*x^2 - 74176211136*x + 10136337409
123,1rrrr,11rsrs,0.733046,0.54548,0.909455,0.909455,H,8*r^11 + 67*r^10 + 160*r^9 + 40*r^8 - 104*r^7 + 78*r^6 - 256*r^5 + 496*r^3 - 633*r^2 + 336*r - 64,s^11 + 39*s^10 + 164*s^9 + 540*s^8 + 1390*s^7 + 2450*s^6 + 2884*s^5 + 1644*s^4 + 89*s^3 - 769*s^2 - 176*s - 64,2,4,2,0,4,0,2,4,0,0,6,0,0,1048576*x^11 - 356364288*x^10 - 2378152192*x^9 - 5665707039*x^8 - 3014140736*x^7 - 17940682128*x^6 + 14077031360*x^5 - 24832738808*x^4 + 5784030752*x^3 + 13834151760*x^2 - 13751041024*x + 2838263888
124,1rrrr,1rrsrs,0.565683,0.440243,0.911989,0.911989,H,r^10 - 286*r^9 + 3905*r^8 - 4808*r^7 + 3154*r^6 - 1140*r^5 + 378*r^4 - 72*r^3 - 243*r^2 + 162*r - 27,13*s^10 - 286*s^9 + 21*s^8 + 184*s^7 + 234*s^6 + 140*s^5 - 62*s^4 + 1848*s^3 - 1239*s^2 + 162*s + 9,1,6,3,0,0,0,3,6,0,2,9,0,0,21824687547*x^10 + 221107090932*x^9 - 26335327105773*x^8 + 106134021066456*x^7 + 9495307960200*x^6 - 506658652866720*x^5 + 458320686749721*x^4 + 288682220976300*x^3 - 332059544977011*x^2 + 557587377329952*x - 143177099808397
125,1rrs,11srsrss,0.610609,0.196786,0.925399,0.925399,L,32*r^5 - r^4 + 16*r^3 - 14*r^2 - 1,s^5 - 4*s^4 + 46*s^3 + 8*s^2 + 17*s - 4,1,2,4,0,2,0,0,4,2,0,4,2,0,26843545600*x^10 + 897982488320*x^8 + 5811126579748096*x^6 + 1914703127895584*x^4 + 648004187112848*x^2 - 74437086502249
126,1rrs,1srsrrss,0.423023,0.148125,0.937034,0.937034,H,9*r^6 - 666*r^5 + 207*r^4 - 108*r^3 + 39*r^2 + 6*r + 1,9*s^6 + 36*s^5 - 18*s^4 - 216*s^3 + 93*s^2 - 36*s + 4,1,6,12,0,0,0,0,12,6,2,12,6,0,52478781362176*x^12 - 41297755535493120*x^10 + 37426460167892408064*x^8 - 17907601352352188446464*x^6 - 3531913665597563826960*x^4 - 60410346829715619144*x^2 + 45933939801851320521
127,1rrsr,11srss,0.591038,0.426704,0.913218,0.913218,L,8*r^5 - 4*r^4 + 16*r^3 - 17*r^2 + 6*r - 1,s^5 + 2*s^4 + 4*s^3 + s^2 + s - 1,1,2,2,0,2,0,0,4,0,0,2,2,0,206848*x^5 + 5120*x^4 + 42912*x^3 - 10836*x^2 + 1640*x - 1081
128,1rrsr,1srrss,0.396019,0.309139,0.9198,0.919799,H,r^8 - 180*r^7 + 708*r^6 - 860*r^5 - 458*r^4 + 276*r^3 + 4*r^2 - 4*r + 1,s^8 - 8*s^7 - 92*s^6 - 264*s^5 - 74*s^4 - 40*s^3 - 60*s^2 + 24*s + 1,1,6,6,0,0,0,0,12,0,2,6,6,0,16240787712*x^8 + 1344144181248*x^7 + 5222336848128*x^6 + 1443426227712*x^5 - 1383352949664*x^4 - 6072205590144*x^3 - 3149637322224*x^2 + 21027026208*x + 419751690241
129,1rs1s,111ss,0.476679,0.400692,0.918324,0.918324,H,391*r^8 + 1456*r^7 + 1132*r^6 - 800*r^5 - 494*r^4 + 496*r^3 - 132*r^2 - 1,361*s^8 + 64*s^7 + 212*s^6 + 384*s^5 + 94*s^4 - 64*s^3 - 28*s^2 + 1,2,2,4,0,4,0,0,4,6,0,0,2,0,26215269475*x^8 + 97432987878*x^7 + 152109897723*x^6 + 146428594228*x^5 + 69985332628*x^4 + 34029176000*x^3 + 5605647952*x^2 + 5649764928*x - 3917946176
130,1rs1s,11r1ss,0.737119,0.477507,0.912708,0.912708,L,16*r^16 - 416*r^15 + 952*r^14 + 8296*r^13 + 19329*r^12 + 46036*r^11 + 91114*r^10 + 93164*r^9 + 60351*r^8 + 24520*r^7 - 12252*r^6 - 34592*r^5 - 25457*r^4 - 7932*r^3 - 934*r^2 - 52*r + 1,6241*s^16 - 227304*s^15 + 91236*s^14 + 981536*s^13 + 702932*s^12 - 43880*s^11 + 523356*s^10 + 1302144*s^9 + 939830*s^8 + 173640*s^7 - 132068*s^6 - 93600*s^5 - 25964*s^4 - 3576*s^3 - 220*s^2 + 1,2,2,4,0,2,0,2,4,6,0,0,2,0,2398141696*x^16 - 10221832192*x^15 - 6819761462240*x^14 - 147408025935744*x^13 - 558111796052139*x^12 - 2235285937347152*x^11 - 4685780844827784*x^10 - 10679990587008520*x^9 - 13545211363167976*x^8 - 20727322181947416*x^7 - 13163958590228108*x^6 - 13242614268550688*x^5 + 456929092676752*x^4 - 2392521049401344*x^3 + 767604138238976*x^2 - 93865043722240*x + 57706854760448
131,1rs1s,1s1sss,0.54882,0.425011,0.917772,0.917772,L,r^4 - 6*r^3 - 3*r^2 - 4*r + 4,s^4 - 24*s^3 - 16*s^2 + 4*s + 3,1,1,4,0,0,0,0,4,6,0,0,2,0,1536*x^4 - 22912*x^3 + 27956*x^2 - 20192*x + 4073
132,1rsr,1111ss,0.575385,0.194146,0.917705,0.917705,L,2*r^3 + 7*r^2 + 4*r - 5,4*s^3 + 5*s - 1,2,2,2,0,6,0,0,4,0,0,0,2,0,524288000*x^6 - 147679488*x^4 + 32049760*x^2 - 1985281
133,1rsr,111r1ss,0.882604,0.259471,0.913852,0.913852,L,r^10 + 4*r^9 - 60*r^8 - 396*r^7 - 586*r^6 - 36*r^5 - 1308*r^4 - 3748*r^3 - 607*r^2 + 3088*r + 1600,16*s^10 + 32*s^9 + 24*s^8 + 56*s^7 + 153*s^6 - 12*s^5 + 126*s^4 - 92*s^3 - 7*s^2 - 56*s + 16,2,2,2,0,4,0,2,4,0,0,0,2,0,33554432000*x^10 + 520968208384*x^9 - 788403572736*x^8 + 418685796352*x^7 + 4968213059072*x^6 + 4956530470912*x^5 + 2077974038192*x^4 + 387525835456*x^3 - 37673868200*x^2 + 3598812832*x - 35649751633
134,1rsr,111s1sss,0.787693,0.240919,0.920396,0.920396,L,4*r^3 + r^2 - 2*r - 1,8*s^3 + 7*s^2 + 2*s - 1,1,1,2,0,2,0,0,4,0,0,0,2,0,640*x^3 + 148*x^2 + 28*x - 37
135,1rsr,111ss,0.253693,0.103129,0.938718,0.938718,E,5*r^6 + 2*r^5 - 29*r^4 - 20*r^3 + 15*r^2 - 6*r + 1,16*s^6 + 32*s^5 + 24*s^4 + 16*s^3 + s^2 - 10*s + 1,1,2,2,0,4,0,0,4,0,0,0,2,0,10240000*x^6 - 44195840*x^5 - 99127808*x^4 - 61870208*x^3 - 9234284*x^2 + 4034560*x + 2157697
136,1rsr,11r1ss,0.464796,0.166169,0.924522,0.924522,L,2*r^5 + 13*r^4 + 22*r^3 - 4*r - 1,8*s^5 + 4*s^4 + 6*s^3 + 11*s^2 + 4*s - 1,1,2,2,0,2,0,2,4,0,0,0,2,0,4294967296*x^10 - 21740126208*x^8 + 41639952384*x^6 - 22216322816*x^4 + 18578657100*x^2 - 1468192489
137,1rsr,11rr1ss,0.848181,0.252889,0.913256,0.913256,H,81*r^24 + 216*r^23 - 25020*r^22 - 241272*r^21 + 1013970*r^20 + 25220232*r^19 + 134890708*r^18 + 275854616*r^17 + 196210991*r^16 - 559071760*r^15 - 3221990392*r^14 - 5058440240*r^13 - 163875396*r^12 + 4442469520*r^11 + 2898112072*r^10 + 55214256*r^9 - 660134465*r^8 - 357773640*r^7 - 119494476*r^6 - 31961304*r^5 - 4708206*r^4 + 682344*r^3 + 469476*r^2 + 87480*r + 6561,331776*s^24 + 221184*s^23 + 92160*s^22 + 2525184*s^21 + 11161344*s^20 + 6524928*s^19 - 18361088*s^18 - 4441856*s^17 + 32503536*s^16 + 19207264*s^15 + 3937064*s^14 - 974040*s^13 - 33494815*s^12 - 32534924*s^11 + 9170794*s^10 + 21069100*s^9 + 4622831*s^8 - 3464056*s^7 - 1545580*s^6 + 83360*s^5 + 139471*s^4 + 7332*s^3 - 3078*s^2 - 756*s + 81,7,6,6,6,6,0,6,12,0,2,0,6,0,1745184858965935656734454566709362688*x^24 - 8215620510959373732295439060802994176*x^23 - 2358547549209114967771997419630592262144*x^22 + 13998756807504079738256429758240021020672*x^21 - 106411060235560194281412972598629752635392*x^20 + 755017877637627243644365799024063517032448*x^19 - 2719488377036954795798109370256328241446912*x^18 + 10619434946995160431648097716357452477235200*x^17 - 13643493944204578360824217639888193511751680*x^16 - 129481256123737593965170776091271090367627264*x^15 + 779152390410364734122490083482234541934379008*x^14 - 1969331475832315493038314180854135351789223936*x^13 + 1951156651986976408720164562137208275836841984*x^12 + 588965081904579090753379834495336497432231936*x^11 - 2452149556812431734288730748483416516672919552*x^10 - 909771333273449088166952252036373101941260288*x^9 + 3315075244224169683128864219876316460527242496*x^8 - 1328745536627483677402604782236300797696114688*x^7 + 233652372646757361277962446569048825630841600*x^6 - 496384669215881328736542076671377751281442816*x^5 + 181608301761488092066520003882364294698732112*x^4 + 32364062877967087927152792202695183769150464*x^3 + 57237180126344912742849262082723164024024296*x^2 - 52802232704395914996496198253814814446940800*x + 9397013563801220260585642138507763608261875
138,1rsr,11s1sss,0.410836,0.151397,0.933093,0.933093,L,560*r^5 + 323*r^4 - 20*r^3 - 50*r^2 - 12*r - 1,128*s^5 + 252*s^4 + 156*s^3 + 27*s^2 - 2*s - 1,1,2,4,0,2,0,0,8,0,0,0,4,0,10976000*x^5 - 41324156*x^4 + 60407904*x^3 - 41472539*x^2 + 18476112*x - 3115628
139,1rsr,1r1r1ss,0.846951,0.252651,0.916585,0.916585,L,8*r^7 - 5*r^6 + 46*r^5 + 45*r^4 - 20*r^3 - 31*r^2 - 10*r - 1,16*s^7 + 80*s^6 + 184*s^5 + 168*s^4 + 65*s^3 + 5*s^2 - 5*s - 1,1,2,2,0,0,0,4,4,0,0,0,2,0,4194304*x^7 + 16269312*x^6 + 25845760*x^5 + 3708416*x^4 - 31641472*x^3 - 18316620*x^2 - 7754336*x + 4515073
140,1rsr,1r1s1sss,0.728714,0.228714,0.926128,0.926128,L,6*r^2 - 3*r - 1,6*s^2 + 3*s - 1,1,2,4,0,0,0,2,8,0,0,0,4,0,1024*x^4 - 16797*x^2 + 1452
141,1rsr,1rr1ss,0.283697,0.113037,0.940871,0.940871,H,3*r^3 - 45*r^2 + 9*r + 1,12*s^3 - 9*s + 1,1,6,6,0,0,0,6,12,0,2,0,6,0,4194304*x^6 - 13160374272*x^4 + 84895648740*x^2 - 7508702523
142,1rsr,1rrr1ss,0.784167,0.240205,0.917352,0.917352,H,r^6 + 18*r^5 + 351*r^4 - 2052*r^3 + 495*r^2 + 594*r + 81,4*s^6 - 28*s^5 + 385*s^4 + 84*s^3 - 198*s^2 + 9,2,7,6,0,0,0,6,12,0,6,0,6,0,872002879488*x^6 - 2012986183680*x^5 - 3314597989392*x^4 + 4004795333376*x^3 + 6094185436440*x^2 + 729460494144*x - 804505979593
143,1rsr,1s1s1ssss,0.635671,0.208266,0.934849,0.934849,H,3*r^4 + 60*r^3 - 18*r^2 - 12*r - 1,4*s^4 - 28*s^3 - 27*s^2 + 2*s + 1,1,2,6,0,0,0,0,12,0,0,0,6,0,746496*x^4 + 2115072*x^3 - 748332*x^2 - 2209248*x + 662089
144,1rsrs,111ssss,0.86515,0.484497,0.911501,0.911501,H,r^11 + 18*r^10 + 132*r^9 + 568*r^8 + 1454*r^7 + 1788*r^6 + 308*r^5 - 680*r^4 + 121*r^3 - 670*r^2 - 1120*r + 128,s^11 - 824*s^10 + 5452*s^9 - 14096*s^8 + 24438*s^7 - 20688*s^6 + 15404*s^5 - 13520*s^4 - 3375*s^3 + 5480*s^2 + 192*s - 512,2,2,4,0,4,0,0,4,2,0,0,6,0,8388608*x^11 + 500052328448*x^10 + 768946407424*x^9 - 6642572827952*x^8 + 2309222408008*x^7 + 17174811503973*x^6 - 62656335250172*x^5 - 572486841556*x^4 + 2703493119008*x^3 + 336436507184*x^2 - 22781711040*x + 34814666816
145,1rsrs,11ssss,0.438405,0.299248,0.920871,0.920871,L,5*r^6 + 38*r^5 + 39*r^4 - 28*r^3 + 19*r^2 - 10*r + 1,s^6 - 54*s^5 + 175*s^4 - 68*s^3 + 15*s^2 - 6*s + 1,1,2,4,0,2,0,0,4,2,0,0,6,0,1668800*x^6 - 1408977408*x^5 - 6390177584*x^4 + 19095551744*x^3 - 2358624412*x^2 - 611648928*x - 48761369
146,1rsrs,1r1ssss,0.82221,0.468169,0.912961,0.912961,H,2*r^9 + 17*r^8 + 120*r^7 + 56*r^6 + 60*r^5 - 2*r^4 - 88*r^3 - 40*r^2 + 2*r + 1,49*s^9 - 340*s^8 + 1200*s^7 - 1600*s^6 - 378*s^5 + 560*s^4 + 64*s^3 - 64*s^2 - 7*s + 4,1,2,4,0,0,0,2,4,2,0,0,6,0,24131043328*x^9 - 232456182528*x^8 + 388799116288*x^7 + 28056962816*x^6 + 3149489307392*x^5 - 228956736160*x^4 + 2089308490176*x^3 - 2002594178640*x^2 + 786578841296*x - 115705965299
147,1rssr,111ss,0.415072,0.294233,0.92418,0.922238,H,481*r^12 + 5532*r^11 + 19314*r^10 + 13676*r^9 - 55297*r^8 - 110280*r^7 - 31556*r^6 + 50744*r^5 + 7087*r^4 - 15828*r^3 + 6642*r^2 - 1188*r + 81,s^12 + 4*s^11 - 158*s^10 - 5836*s^9 - 20273*s^8 - 30072*s^7 - 11492*s^6 + 24456*s^5 + 50031*s^4 + 31860*s^3 - 20574*s^2 - 20412*s + 6561,1,3,6,0,0,0,0,12,0,0,0,6,2,18007908589891584*x^12 + 1948412566035726336*x^11 + 50632194597037996032*x^10 + 61780806078143698944*x^9 - 13974843488710188333312*x^8 + 15644471671183857661440*x^7 - 67491446305242244298688*x^6 + 199943937519670455055488*x^5 - 287451559996877515287744*x^4 + 344715620099395667306688*x^3 - 122510568104696666862180*x^2 + 14536873628251751607720*x - 696314562553955809297
148,1rssr,11r1ss,0.706662,0.432423,0.910531,0.910531,H,1296*r^20 - 6624*r^19 - 108968*r^18 - 465112*r^17 + 237057*r^16 + 5073016*r^15 + 6175832*r^14 - 6183400*r^13 - 6843124*r^12 + 6412440*r^11 + 5756984*r^10 - 3304568*r^9 - 3771530*r^8 - 11672*r^7 + 969320*r^6 + 314248*r^5 - 21860*r^4 - 26520*r^3 - 3024*r^2 + 432*r + 81,9*s^20 - 708*s^19 + 11254*s^18 + 50764*s^17 + 438893*s^16 - 1811280*s^15 + 3866888*s^14 - 15074384*s^13 + 6137410*s^12 - 13565112*s^11 - 43206396*s^10 - 11196440*s^9 - 5366606*s^8 - 19140240*s^7 - 902904*s^6 + 4224240*s^5 - 1579275*s^4 + 67932*s^3 + 748278*s^2 - 177876*s + 6561,7,6,6,6,6,0,6,12,0,0,0,6,2,46915416882327037228389236736*x^20 + 19931988309754814481676307005440*x^19 + 2244949201095673591086949255348224*x^18 + 81530403833011591290618796170018816*x^17 + 1152591799005283720656113369936363520*x^16 + 2413442914894937630161827337551740928*x^15 - 37573026827505570914842129786660454400*x^14 + 9153270208485565170580118771781599232*x^13 + 251642137932912510208104827440870342656*x^12 - 346627556880898110741986538094938095616*x^11 - 481673674641117580553132245232837296128*x^10 + 1083549499674159244983971294329366560768*x^9 + 973573936628255580212573004502594776576*x^8 - 4220867160890644936279884748084117057536*x^7 + 3617208397608666984649429775108573027328*x^6 + 610800972709536162293284273479468807168*x^5 - 2725229120906541125960774578507336341696*x^4 + 1163768497026392812231185022085813943552*x^3 + 319899024344340631039705688766818095872*x^2 - 321593554906401652926946658351737982016*x + 54502303521283386661988427017880666217
149,1rssr,11s1sss,0.866147,0.496248,0.911801,0.911801,H,529*r^12 - 2852*r^11 - 150350*r^10 + 538700*r^9 + 2083599*r^8 + 321336*r^7 - 1336836*r^6 - 636680*r^5 - 36417*r^4 + 8940*r^3 + 626*r^2 - 68*r + 1,s^12 - 164*s^11 + 2874*s^10 - 14628*s^9 + 11031*s^8 + 26104*s^7 - 15796*s^6 - 12968*s^5 + 6463*s^4 + 1836*s^3 - 486*s^2 - 180*s + 9,3,3,6,1,3,0,0,12,0,0,0,6,2,671898241*x^12 + 338094238776*x^11 + 47796221736072*x^10 + 2444215791842064*x^9 + 50129877054469968*x^8 + 295303338859042944*x^7 - 1268966384329072896*x^6 + 248208931232289792*x^5 + 4052411673586589952*x^4 - 7365577390224841728*x^3 + 6191351192063001600*x^2 - 2650815451131383808*x + 399337463805087744
150,1rssr,1r1ss,0.225947,0.181627,0.939598,0.939598,H,81*r^4 - 144*r^3 - 62*r^2 + 16*r + 1,9*s^4 - 204*s^3 - 170*s^2 - 12*s + 9,1,6,6,0,0,0,6,12,0,0,0,6,2,11664*x^4 + 1477440*x^3 - 127218168*x^2 - 91682352*x + 38760793
151,1rssr,1rr1ss,0.604595,0.387709,0.914455,0.914455,H,r^6 - 58*r^5 + 539*r^4 - 188*r^3 + 7*r^2 - 42*r - 3,s^6 - 242*s^5 - 157*s^4 - 172*s^3 - 41*s^2 + 126*s - 27,1,3,3,0,0,0,3,6,0,1,0,3,1,3981312*x^6 - 23887872*x^5 - 11642830848*x^4 + 36944391168*x^3 - 44415514752*x^2 + 25304097024*x - 4429810801
152,1rssr,1s1sss,0.416532,0.295016,0.91674,0.91468,S,r^4 - 14*r^3 - 27*r^2 + 4*r + 4,s^4 - 132*s^3 + 114*s^2 - 12*s - 3,3,3,3,2,6,0,0,6,0,0,0,3,1,44302336*x^8 + 9879146496*x^7 + 519030506832*x^6 - 913324000608*x^5 - 4515258651111*x^4 - 7030924417728*x^3 + 9983616588072*x^2 - 5862525237504*x + 1069660651536
153,1rsss,111ss,0.357427,0.212461,0.921582,0.921582,S,10439*r^12 + 91316*r^11 + 315422*r^10 + 526756*r^9 + 386297*r^8 + 4328*r^7 - 138204*r^6 - 39960*r^5 + 17513*r^4 + 9060*r^3 - 3682*r^2 + 372*r - 9,6561*s^12 + 8748*s^11 + 30618*s^10 - 2916*s^9 + 13527*s^8 - 15336*s^7 - 19188*s^6 - 11304*s^5 + 2271*s^4 + 2748*s^3 + 1018*s^2 - 372*s + 9,3,3,7,2,6,0,0,6,3,0,0,3,6,4781058403449334872932352*x^12 + 625004770038509122909765632*x^11 + 451449048642475692175580160*x^10 - 22768987295302236446683226112*x^9 + 27338184198068669175522256128*x^8 - 6456744319270125727705135104*x^7 + 38735551854990799932091398336*x^6 - 14407720969356198239429636352*x^5 - 27640504038934630626777072288*x^4 - 7669770401254754121454775808*x^3 + 1256033969825794879746815408*x^2 + 629758514544430926116907792*x + 112156973206790723965754139
154,1rsss,11r1ss,0.596438,0.291987,0.914322,0.914322,H,16*r^20 - 16480*r^19 - 256104*r^18 - 1735864*r^17 - 6458239*r^16 - 13861992*r^15 - 11645928*r^14 + 23385848*r^13 + 76281804*r^12 + 66301176*r^11 - 8047560*r^10 - 46203288*r^9 - 22197386*r^8 + 4030280*r^7 + 6398760*r^6 + 1484712*r^5 - 214436*r^4 - 125304*r^3 - 11664*r^2 + 432*r + 81,531441*s^20 - 21966228*s^19 + 108532062*s^18 - 311070132*s^17 + 738906381*s^16 - 986879376*s^15 + 1437453864*s^14 - 916537680*s^13 + 1029497202*s^12 + 38231784*s^11 - 270127692*s^10 + 656073192*s^9 - 171103022*s^8 - 313703376*s^7 + 39579816*s^6 + 26063856*s^5 - 11304675*s^4 + 725004*s^3 + 1010718*s^2 - 177876*s + 6561,7,6,14,6,6,0,6,12,6,0,0,6,12,108895985078225669870947275790029422592*x^20 - 96612162097319642382262034369532552806400*x^19 + 2102729742478682712408865000365732069900288*x^18 - 15982785494480155531585202035076717818675200*x^17 + 333207047211016138074640568263559829339045888*x^16 - 975440360531629753700181383324725387204755456*x^15 - 6705931218902002286338916381611869121497661440*x^14 + 25051887128067423326723584149290437444797726720*x^13 + 33581279581845367809811920558564965969534238720*x^12 - 158720130599321643776332667311725720293961498624*x^11 - 63729672559152329601418327774673367999827238912*x^10 + 360867726004591138989800282639881785638845906944*x^9 + 215917102921383317152674569466602489238693299712*x^8 - 483858523593083392152752806743457538326425231360*x^7 - 298043783811273253601272512296653025468762322432*x^6 + 251648834369678254690951086164924685210025543680*x^5 + 155967944230202562630581463901397471144660701632*x^4 - 27142172062053918684091236296597341803495919104*x^3 - 45531472734023798163776720962643539531831182240*x^2 - 11525312627162199101046050490576313204823219328*x + 6486230772768128308547522588254655271590930833
155,1rsss,11s1sss,0.643586,0.30505,0.918457,0.918457,H,10575*r^12 + 175380*r^11 + 459662*r^10 - 488668*r^9 - 1818511*r^8 - 25176*r^7 + 963012*r^6 + 119528*r^5 - 158111*r^4 + 8004*r^3 + 654*r^2 - 12*r - 1,59049*s^12 - 656100*s^11 + 2089314*s^10 - 1278180*s^9 - 2509785*s^8 + 1575288*s^7 + 1583388*s^6 - 209832*s^5 - 267641*s^4 + 10476*s^3 + 14370*s^2 - 756*s + 9,3,3,14,1,3,0,0,12,6,0,0,6,12,1232369078689440000*x^12 + 130125162960029505600*x^11 + 2564943701075054727633*x^10 - 16409330383632419557332*x^9 - 365265026819028351916848*x^8 + 2217375842432674955534208*x^7 - 2982867341037572986694784*x^6 - 780067269682437430536768*x^5 + 30390850084135247717475136*x^4 - 135890909418953269405628928*x^3 + 207886354056498964123673856*x^2 - 123224415688086718346588160*x + 21433658900559504346358784
156,1rsss,1r1ss,0.175073,0.127732,0.948662,0.948662,H,r^4 - 1108*r^3 - 90*r^2 + 44*r + 1,9*s^4 - 324*s^3 - 114*s^2 + 12*s + 1,1,6,14,0,0,0,6,12,6,0,0,6,12,17740944*x^4 - 17033359104*x^3 - 25350508440*x^2 - 4060412352*x + 4006568161
157,1rsss,1rr1ss,0.473303,0.254205,0.922774,0.922774,H,r^6 - 74*r^5 + 795*r^4 + 484*r^3 + 7*r^2 - 186*r - 3,81*s^6 - 1458*s^5 + 963*s^4 - 108*s^3 - 89*s^2 + 126*s - 27,1,3,7,0,0,0,3,6,3,1,0,3,6,26121388032*x^6 + 545646772224*x^5 - 8987534516736*x^4 + 21361215946752*x^3 - 21133089086292*x^2 + 9793448493552*x - 1528969086889
158,1rsss,1s1sss,0.282452,0.181116,0.936618,0.936618,H,9*r^4 - 6*r^3 - 35*r^2 - 4*r + 4,81*s^4 - 360*s^3 + 154*s^2 - 3,1,3,14,0,0,0,0,12,6,0,0,6,12,419904*x^4 + 2332800*x^3 - 24335100*x^2 - 34779744*x + 12466921
159,rrrr,11rrsr,0.632088,0.261819,0.911736,0.911735,H,r^8 - 56*r^7 + 732*r^6 - 136*r^5 - 1594*r^4 - 136*r^3 + 732*r^2 - 56*r + 1,s^8 + 72*s^7 - 1132*s^6 + 4712*s^5 - 7578*s^4 + 4088*s^3 - 492*s^2 - 40*s + 1,6,19,6,2,12,0,12,0,0,12,24,0,0,20736*x^8 + 6363795456*x^7 + 185141360786688*x^6 + 8321418320034816*x^5 + 77632438486179168*x^4 - 350995677061204224*x^3 + 518958968776425552*x^2 - 314283114369504960*x + 55511966099493601
160,rrrr,11rsr,0.216845,0.08982,0.939458,0.939458,E,r^4 - 4*r^3 - 2*r^2 - 4*r + 1,s^4 - 4*s^3 + 10*s^2 - 12*s + 1,1,4,1,0,4,0,4,0,0,0,4,0,0,2*x^4 - 40*x^3 - 100*x^2 - 204*x + 71
161,rrrr,1r1rsr,0.619914,0.256777,0.912783,0.912783,E,r^4 - 12*r^3 - 2*r^2 + 4*r + 1,s^4 + 28*s^3 - 38*s^2 + 4*s + 1,1,4,1,0,0,0,8,0,0,0,4,0,0,2*x^4 - 72*x^3 + 664*x^2 - 624*x + 127
162,rrrr,1rrrsr,0.349198,0.144643,0.91999,0.91999,E,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,s^4 + 68*s^3 - 30*s^2 - 4*s + 1,1,14,3,0,0,0,12,0,0,12,12,0,0,2916*x^4 + 23328*x^3 + 29484*x^2 - 49968*x + 11497
163,rrsrs,1rssssr,0.533296,0.284405,0.91418,0.914179,L,8*r^3 + 3*r^2 - 2*r - 1,64*s^3 - 41*s^2 + 10*s - 1,1,4,4,0,2,0,4,0,0,0,4,8,0,1024*x^3 - 692*x^2 + 448*x - 97
164,rrsss,1rrsssr,0.386106,0.149078,0.922026,0.922026,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,81*s^4 - 612*s^3 + 550*s^2 - 612*s + 81,2,6,7,0,6,0,6,0,0,0,6,6,6,76527504*x^4 - 2670589440*x^3 + 1457581608*x^2 - 2770651008*x + 754552609


==> b/input/cases.csv <==
case,s-corona,r-corona,r,s,3 discs density,density,type,minpoly r,minpoly s,1-discs,r-discs,s-discs,111,11r,11s,1rr,1rs,1ss,rrr,rrs,rss,sss,minpoly density
1,111,1111,0.414214,0.154701,0.934147,0.950308,E,r^2 + 2*r - 1,3*s^2 + 6*s - 1,2,1,2,0,4,6,0,0,0,0,0,0,0,1296*x^4 - 70848*x^3 + 978696*x^2 - 1218480*x + 277633
2,111,111r,0.280776,0.154701,0.940557,0.950308,E,2*r^2 + 3*r - 1,3*s^2 + 6*s - 1,2,2,2,0,4,6,2,0,0,0,0,0,0,429981696*x^8 - 8169652224*x^7 - 73266342912*x^6 - 153416871936*x^5 - 263255909760*x^4 - 150788729088*x^3 - 39996398412*x^2 - 271377539856*x + 91417336609
3,111,111rr,0.545151,0.154701,0.92284,0.950308,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,3*s^2 + 6*s - 1,3,3,2,0,6,6,3,0,0,1,0,0,0,531441*x^8 + 42515280*x^7 - 3572936892*x^6 - 218665532880*x^5 + 839575198224*x^4 - 2968865291520*x^3 + 3249268890048*x^2 - 1978695371520*x + 370347023872
4,111,11r1r,0.533296,0.154701,0.928312,0.914179,L,8*r^3 + 3*r^2 - 2*r - 1,3*s^2 + 6*s - 1,2,2,2,0,2,6,4,0,0,0,0,0,0,191102976*x^6 - 278691840*x^5 - 3733490880*x^4 - 13677729984*x^3 + 17921329668*x^2 - 7903973472*x + 1152613849
5,111,11rrr,0.386106,0.154701,0.927625,0.950308,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,3*s^2 + 6*s - 1,3,7,2,0,6,6,6,0,0,6,0,0,0,104976*x^4 - 186624*x^3 - 617328*x^2 - 317160*x + 151477
6,1111,11r1r,0.533296,0.414214,0.916723,0.920151,E,8*r^3 + 3*r^2 - 2*r - 1,s^2 + 2*s - 1,2,2,1,0,2,4,4,0,0,0,0,0,0,94633984*x^6 - 437137408*x^5 + 822636048*x^4 - 779088832*x^3 + 390013000*x^2 - 100055280*x + 10247041
7,111s,1111,0.414214,0.280776,0.925954,0.931901,E,r^2 + 2*r - 1,2*s^2 + 3*s - 1,2,1,2,0,4,4,0,0,2,0,0,0,0,65536*x^8 - 7176192*x^7 + 153475072*x^6 - 501855744*x^5 + 1038000912*x^4 - 1282425024*x^3 + 996096392*x^2 - 478725456*x + 80586529
8,111s,11r1r,0.533296,0.280776,0.921621,0.931901,E,8*r^3 + 3*r^2 - 2*r - 1,2*s^2 + 3*s - 1,2,2,2,0,2,4,4,0,2,0,0,0,0,2027499441618944*x^12 - 6972449908326400*x^11 + 13251577808683008*x^10 - 18687265215610880*x^9 + 14159072376602624*x^8 - 8595482766295040*x^7 + 1744041302248448*x^6 - 1997432415311872*x^5 + 2989559244283072*x^4 - 4011849474912576*x^3 + 2949581829552196*x^2 - 1078769957952848*x + 146076447991681
9,111s,11rrr,0.386106,0.280776,0.922224,0.931901,E,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,2*s^2 + 3*s - 1,5,7,4,2,6,8,6,0,4,6,0,0,0,148325563310951890944*x^16 - 1736330888024250384384*x^15 + 4315739011359112691712*x^14 - 1790990126064466919424*x^13 - 12702004468909696475136*x^12 - 14810337857572461969408*x^11 + 79794249593535735475968*x^10 + 62289421160670736574976*x^9 + 5060868415268911084787*x^8 - 66634064449648398293472*x^7 - 14511862393603594839700*x^6 + 10295932636200695516928*x^5 + 5627765305298737279936*x^4 - 60699580933543391189952*x^3 - 25627165624855606801112*x^2 - 546532939190326128768*x + 3860226645226336285004
10,11ss,111,0.154701,0.101021,0.956369,0.96243,H,3*r^2 + 6*r - 1,s^2 - 10*s + 1,1,1,3,0,3,3,0,0,3,0,0,0,1,11664*x^4 + 31104*x^3 - 85893912*x^2 - 114552864*x + 42831409
11,11ss,1111,0.414214,0.101021,0.939773,0.96243,E,r^2 + 2*r - 1,s^2 - 10*s + 1,2,1,6,0,4,6,0,0,6,0,0,0,2,16*x^4 - 19136*x^3 + 1690184*x^2 - 21207472*x + 6193249
12,11ss,111r,0.280776,0.101021,0.946257,0.96243,E,2*r^2 + 3*r - 1,s^2 - 10*s + 1,2,2,6,0,4,6,2,0,6,0,0,0,2,4294967296*x^16 - 7775330022457344*x^14 + 1347675255984881664*x^12 + 154949802983352982831104*x^10 + 1000772384564846511126503424*x^8 - 24558398751454751878939137024*x^6 - 28935243339165239260433540976*x^4 - 17599514446624381865912137176*x^2 + 1853111697716252010066650721
13,11ss,111rr,0.545151,0.101021,0.925971,0.96243,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,s^2 - 10*s + 1,3,3,6,0,6,6,3,0,6,1,0,0,2,x^16 - 9408*x^15 - 73983432*x^14 - 9007424352*x^13 + 454708273968*x^12 + 67346728598016*x^11 - 148031236596096*x^10 - 102586698312012288*x^9 + 1748688550977676032*x^8 + 68856028321558007808*x^7 - 5565574085218556590080*x^6 - 106796865944007018381312*x^5 + 628919664584612209532928*x^4 - 2474186824685976144150528*x^3 + 2763936457774157507788800*x^2 - 1686398549955206599802880*x + 315790439169903451766784
14,11ss,11r1r,0.533296,0.101021,0.933055,0.96243,L,8*r^3 + 3*r^2 - 2*r - 1,s^2 - 10*s + 1,2,2,6,0,2,6,4,0,6,0,0,0,2,68719476736*x^12 - 20358144983040*x^11 - 1104655220211712*x^10 + 2391401228664832*x^9 + 138434695954171662336*x^8 - 19403190526699711684608*x^7 + 732462438569079357291008*x^6 - 809056423811902942354944*x^5 - 438528110402507474673008*x^4 + 165339315891424207575552*x^3 + 355582367801722165088904*x^2 - 246445432562586918669856*x + 42280178186997175444321
15,11ss,11rrr,0.386106,0.101021,0.930655,0.96243,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,s^2 - 10*s + 1,3,7,6,0,6,6,6,0,6,6,0,0,2,3779136*x^8 - 23514624*x^7 - 14334480576*x^6 + 66088673280*x^5 + 13589617072768*x^4 - 42437980460736*x^3 - 22553032642920*x^2 - 8745088756320*x + 5568231324681
16,11sss,1111,0.414214,0.386106,0.918009,0.920063,E,r^2 + 2*r - 1,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,5,2,7,2,8,6,0,0,6,0,0,0,6,6879707136*x^8 + 19110297600*x^7 - 92939747328*x^6 - 305857069056*x^5 + 327449872384*x^4 + 1146280002560*x^3 + 437604218624*x^2 - 1626467821088*x + 407623656721
17,11sss,111rr,0.545151,0.386106,0.915604,0.920063,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,6,6,7,0,12,6,6,0,6,2,0,0,6,9124720988780115009404928*x^16 + 597983015323582638613069824*x^15 - 232756704358282481909760000*x^14 - 311904730624772658908479094784*x^13 + 3140285731555875918783263096832*x^12 - 15915516378123256716028759769088*x^11 + 45669769132797798769990759587840*x^10 - 81204477197179993088053233254400*x^9 + 170273301426185675478130889998848*x^8 - 862597420836790053716591275229184*x^7 + 3694101782915670116522544882518528*x^6 - 9838889143355630606112321899876352*x^5 + 16668281679364836659326311468774720*x^4 - 17823349432306611819524936443880448*x^3 + 11493779846978714515482748850506080*x^2 - 4162509207995487917777207091396864*x + 576395168403660555781890234690939
18,11sss,11r1r,0.533296,0.386106,0.915638,0.920063,L,8*r^3 + 3*r^2 - 2*r - 1,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,5,4,7,2,4,6,8,0,6,0,0,0,6,5204292167245234176*x^12 - 5165502176906182656*x^11 - 72689678480204070912*x^10 - 75854728518696391680*x^9 + 845481059434796101713*x^8 + 48521574742961313792*x^7 - 1460731804545667929596*x^6 - 1295717815596400187488*x^5 + 91001801104769421504*x^4 + 555619905569689294656*x^3 + 119481639807736842104*x^2 - 196524852175412704832*x + 36285224775229019716
19,1srrs,rrsrsss,0.552452,0.349198,0.916193,0.916193,H,r^8 - 1000*r^7 - 8004*r^6 + 17960*r^5 - 13050*r^4 + 4136*r^3 - 580*r^2 + 24*r + 1,s^4 - 28*s^3 - 10*s^2 + 4*s + 1,1,6,12,0,0,0,0,0,12,2,12,12,0,20736*x^8 + 1809506304*x^7 + 33226609446144*x^6 + 1507854577379328*x^5 + 14771703045423456*x^4 - 52715975618483712*x^3 + 61244770786835280*x^2 - 30148119656897664*x + 4780812926767777
20,11r,1r1s1r,0.533296,0.121445,0.931369,0.931369,L,8*r^3 + 3*r^2 - 2*r - 1,152*s^3 - 33*s^2 + 10*s - 1,1,2,2,0,0,2,4,4,0,0,0,0,0,184832*x^3 - 123444*x^2 + 71680*x - 15217
21,11r,1r1s1s,0.280776,0.088796,0.95729,0.95729,E,2*r^2 + 3*r - 1,4*s^4 + 24*s^3 - 33*s^2 + 14*s - 1,1,2,4,0,0,4,2,8,0,0,0,0,0,4096*x^4 + 217088*x^3 - 128148*x^2 + 248896*x - 70121
22,11r,1r1s1s1s,0.637556,0.130952,0.943994,0.943993,L,r^4 - 10*r^2 - 8*r + 9,71*s^4 + 240*s^3 - 302*s^2 + 104*s - 9,2,2,6,0,0,6,2,12,0,0,0,0,0,2177712*x^4 + 46830016*x^3 + 16326392*x^2 + 46183776*x - 16639793
23,11r,1rr1s,0.101021,0.047574,0.974745,0.974745,H,r^2 - 10*r + 1,23*s^4 + 236*s^3 - 158*s^2 + 28*s - 1,1,6,6,0,0,6,6,12,0,2,0,0,0,76176*x^4 - 15655680*x^3 - 4873680600*x^2 - 1071368640*x + 802061761
24,11r,1rr1s1s,0.545151,0.122612,0.932758,0.932758,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,1009*s^8 - 2616*s^7 + 16036*s^6 - 31640*s^5 + 28462*s^4 - 12712*s^3 + 2740*s^2 - 264*s + 9,3,3,6,2,0,6,3,12,0,1,0,0,0,1018081*x^8 - 55515744*x^7 - 7281553428*x^6 - 27034974864*x^5 + 2115737811792*x^4 - 21181593531456*x^3 + 33252579952128*x^2 - 23213110802688*x + 4498808677632
25,11r,1rrr1s,0.386106,0.104582,0.939902,0.939902,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,47*s^4 + 164*s^3 + 2*s^2 + 84*s - 9,2,7,6,0,0,6,6,12,0,6,0,0,0,2087027856*x^4 - 25663412736*x^3 + 1437032232*x^2 - 9184389120*x + 3289684177
26,11r,1s1s1s,0.154701,0.062782,0.971756,0.971756,H,3*r^2 + 6*r - 1,33*s^2 - 18*s + 1,1,2,6,0,0,6,0,12,0,0,0,0,0,13068*x^2 + 40032*x - 13633
27,11r,1s1s1s1s,0.414214,0.108194,0.956927,0.956927,E,r^2 + 2*r - 1,7*s^2 - 10*s + 1,2,2,8,0,0,8,0,16,0,0,0,0,0,98*x^2 - 368*x + 103
28,1rr,1111srs,0.637556,0.112757,0.918916,0.918915,L,r^4 - 10*r^2 - 8*r + 9,73*s^4 - 28*s^3 + 30*s^2 - 12*s + 1,2,2,2,0,6,0,0,4,0,0,2,0,0,2302128*x^4 + 9536960*x^3 + 4702392*x^2 + 5093824*x - 2147777
29,1rr,111srrs,0.545151,0.100272,0.918693,0.918693,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,2521*s^8 + 2984*s^7 - 1332*s^6 - 264*s^5 + 614*s^4 - 680*s^3 + 364*s^2 - 120*s + 9,3,3,3,2,6,0,0,6,0,1,3,0,0,1626992896*x^8 - 88621135872*x^7 - 26247462327936*x^6 - 810092895743232*x^5 + 4593496415362416*x^4 - 17138043795480768*x^3 + 18232742605227228*x^2 - 10394072341102512*x + 1877089485174129
30,1rr,111srs,0.280776,0.058739,0.937456,0.937456,E,2*r^2 + 3*r - 1,43*s^4 + 56*s^3 + 14*s^2 + 16*s - 1,1,2,2,0,4,0,0,4,0,0,2,0,0,7573504*x^4 + 6242304*x^3 + 2391532*x^2 + 4366048*x - 1741697
31,1rr,11srrrs,0.386106,0.076478,0.930672,0.930672,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,23*s^4 + 156*s^3 + 2*s^2 + 12*s - 1,2,7,6,0,6,0,0,12,0,6,6,0,0,499790736*x^4 - 15390881280*x^3 - 7111954008*x^2 - 5304745728*x + 2591913601
32,1rr,11srrs,0.101021,0.023527,0.965442,0.965442,H,r^2 - 10*r + 1,23*s^4 - 68*s^3 - 62*s^2 + 44*s - 1,1,6,6,0,6,0,0,12,0,2,6,0,0,76176*x^4 - 1486080*x^3 - 2495745240*x^2 - 5231499840*x + 1843429441
33,1rr,11srs1srs,0.533296,0.098605,0.936842,0.936842,L,8*r^3 + 3*r^2 - 2*r - 1,29*s^3 + 29*s^2 + 7*s - 1,1,2,4,0,2,0,0,8,0,0,4,0,0,861184*x^3 - 1547092*x^2 + 1263360*x - 262001
34,1rr,1srrs1srs,0.349198,0.070465,0.956465,0.956465,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,73*s^4 + 36*s^3 - 34*s^2 - 12*s + 1,1,6,12,0,0,0,0,24,0,2,12,0,0,767376*x^4 + 70166016*x^3 + 993978024*x^2 - 6039997440*x + 1744770913
35,1rssr,11ss,0.07848,0.071797,0.968463,0.968463,H,4*r^4 - 32*r^3 + 44*r^2 - 16*r + 1,s^2 - 14*s + 1,1,6,6,0,6,0,0,12,0,0,0,6,2,9*x^4 + 6696*x^3 + 1231734*x^2 - 1197576*x + 251929
36,1rsss,11ss,0.065979,0.057191,0.972116,0.972116,H,23*r^4 + 68*r^3 - 78*r^2 + 20*r - 1,9*s^2 - 18*s + 1,1,6,14,0,6,0,0,12,6,0,0,6,12,499790736*x^4 + 12879295488*x^3 - 333726217560*x^2 - 51728626944*x + 47574524161
37,rrr,111rsr,0.545151,0.084335,0.913294,0.913294,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,27*s^8 + 648*s^7 - 1332*s^6 + 48456*s^5 + 46554*s^4 + 12120*s^3 + 188*s^2 - 168*s + 3,3,3,1,2,6,0,3,0,0,0,3,0,0,5038848*x^8 + 389670912*x^7 - 47560659840*x^6 - 898719038208*x^5 + 13765106763216*x^4 - 148210245081216*x^3 + 185208702308180*x^2 - 122867476775088*x + 23611303668819
38,rrr,11rsr,0.101021,0.015628,0.962873,0.962873,H,r^2 - 10*r + 1,9*s^4 + 180*s^3 - 258*s^2 - 60*s + 1,1,6,2,0,6,0,6,0,0,0,6,0,0,11664*x^4 + 3048192*x^3 - 864748440*x^2 - 23846976*x + 88453201
39,rrr,11rsrsr,0.386106,0.059731,0.926535,0.926535,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,27*s^4 - 108*s^3 + 170*s^2 - 60*s + 3,2,7,6,0,6,0,6,0,0,0,18,0,0,314928*x^4 - 746496*x^3 - 237384*x^2 - 17629056*x + 5236667
40,rrr,1r1rsr,0.349198,0.054021,0.927766,0.927765,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,9*s^4 + 540*s^3 - 594*s^2 + 12*s + 1,1,6,2,0,0,0,12,0,0,0,6,0,0,11664*x^4 + 1617408*x^3 + 54519912*x^2 - 50717952*x + 10181329
41,rrss,111rssr,0.545151,0.055071,0.913759,0.913759,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,s^16 - 80*s^15 - 4248*s^14 - 221520*s^13 - 4444340*s^12 + 1561200*s^11 + 369044216*s^10 - 1410564240*s^9 + 1569900342*s^8 - 255938800*s^7 - 123602920*s^6 - 142452720*s^5 - 41220692*s^4 - 675120*s^3 + 356616*s^2 - 10800*s + 81,3,3,3,2,6,0,3,0,0,0,3,3,1,65536*x^16 + 308281344*x^15 - 184633589760*x^14 + 57480026259456*x^13 - 1010513442889728*x^12 - 1654565676734251008*x^11 + 132415835553130825728*x^10 + 1101393084044250021888*x^9 - 453287393697023802706176*x^8 + 14425918624049121590556672*x^7 + 382496819650903589893520256*x^6 - 5751713343114886572683352576*x^5 + 27661002326531114554465584624*x^4 - 77819754982852364364018990720*x^3 + 80746582506448746118945242744*x^2 - 46144486322291138502240374400*x + 8319085290208051625240416161
42,rrss,11rssr,0.101021,0.010205,0.962997,0.962997,H,r^2 - 10*r + 1,s^2 - 98*s + 1,1,6,6,0,6,0,6,0,0,0,6,6,2,144*x^4 - 40648190424*x^2 + 3819363601
43,rrss,11rssrssr,0.386106,0.039005,0.928342,0.928342,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,81*s^8 - 1080*s^7 - 22788*s^6 - 101640*s^5 + 792550*s^4 - 101640*s^3 - 22788*s^2 - 1080*s + 81,2,7,18,0,6,0,6,0,0,0,18,18,6,892616806656*x^8 - 940487515398144*x^7 - 68548128907021056*x^6 - 26885748035302742016*x^5 + 874890342940595826528*x^4 - 3165051569226064538112*x^3 - 1779888200264625954096*x^2 - 1447695773511876160128*x + 658273584780024780289
44,rrss,1r1rssr,0.349198,0.035276,0.928636,0.928636,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,s^4 + 4*s^3 - 10*s^2 - 28*s + 1,1,6,6,0,0,0,12,0,0,0,6,6,2,144*x^4 + 347904*x^3 + 3860520*x^2 - 109215168*x + 31937041
45,111r,111s1s,0.699743,0.376571,0.917903,0.917903,L,r^4 + r^3 - 2*r^2 + 12*r - 8,s^4 + s^3 - 4*s^2 - 4*s + 2,2,1,2,0,2,4,0,4,0,0,0,0,0,262144*x^8 - 737280*x^6 - 480512*x^4 - 814060*x^2 + 73441
46,111r,11r1s,0.457156,0.331151,0.922595,0.922595,L,r^11 + 2*r^10 - 3*r^9 - 56*r^8 - 46*r^7 + 252*r^6 - 14*r^5 - 344*r^4 + 877*r^3 + 658*r^2 - 175*r - 128,s^11 + 8*s^10 + 17*s^9 - 2*s^8 - 30*s^7 + 12*s^6 + 46*s^5 - 16*s^4 - 15*s^3 + 20*s^2 - 11*s + 2,2,2,2,0,2,4,2,4,0,0,0,0,0,1048576*x^11 - 3325952*x^10 - 40566784*x^9 - 69715712*x^8 + 16916480*x^7 - 164813824*x^6 - 291113728*x^5 - 61112800*x^4 - 162278528*x^3 - 130279136*x^2 - 68725936*x + 36725981
47,111r,1r1r1s,0.769298,0.386662,0.91567,0.91567,H,2*r^6 - 2*r^5 + 2*r^4 + 6*r^3 - 3*r - 1,2*s^6 + 8*s^5 + 8*s^4 - 2*s^3 - 2*s^2 + 3*s - 1,2,2,2,0,0,4,4,4,0,0,0,0,0,1048576*x^12 + 2883584*x^10 + 376832*x^8 + 532480*x^6 - 384*x^4 + 7116*x^2 - 961
48,111r,1rr1s,0.320328,0.294092,0.923074,0.923074,S,r^16 - 40*r^15 + 672*r^14 - 5960*r^13 + 27908*r^12 - 98952*r^11 + 537232*r^10 - 748968*r^9 + 3049934*r^8 - 3102968*r^7 + 5875392*r^6 - 2816344*r^5 + 4005076*r^4 - 3306072*r^3 + 822672*r^2 - 46008*r + 729,s^16 + 24*s^15 + 192*s^14 + 928*s^13 + 3380*s^12 + 8792*s^11 + 13024*s^10 + 4416*s^9 - 14242*s^8 - 14392*s^7 + 6272*s^6 + 9824*s^5 - 2908*s^4 - 2616*s^3 + 1312*s^2 - 192*s + 9,3,3,3,2,0,6,3,6,0,1,0,0,0,268435456*x^16 + 57327747072*x^15 - 4794159120384*x^14 - 801245781688320*x^13 + 9323163030417408*x^12 + 984709281502199808*x^11 + 15401859603725657088*x^10 + 82806653048652324864*x^9 + 63698202743763370752*x^8 - 836898065202694864896*x^7 + 1063374599243764274112*x^6 - 1336537958345676043776*x^5 + 1706438832005901060432*x^4 - 1226995856347502361600*x^3 + 970108876249597567116*x^2 - 812855179005892081632*x + 175886300643749531361
49,111r,1rrr1s,0.693796,0.375661,0.958895,0.958895,H,81*r^8 - 216*r^7 - 324*r^6 - 24*r^5 - 170*r^4 - 5832*r^3 + 4892*r^2 - 456*r + 1,s^8 + 8*s^7 + 16*s^6 + 8*s^5 + 30*s^4 + 88*s^3 + 40*s^2 - 32*s + 1,6,8,6,2,0,12,6,12,0,6,0,0,0,411532869396640917856401*x^16 - 258767590175023712253829200*x^14 + 15339299350436034332065452864*x^12 - 83752587052753809847460440320*x^10 - 89869794797539924973151042816*x^8 - 524843037094812902870587453440*x^6 + 26566336141261418826436386816*x^4 - 11967851777829108262292140032*x^2 + 1316108255988272056341643264
50,111r,1s1s1s,0.553553,0.35152,0.918848,0.918848,S,3*r^3 - 3*r^2 + 17*r - 9,3*s^3 + 9*s^2 + 5*s - 3,3,1,3,2,0,6,0,6,0,0,0,0,0,306110016*x^6 - 128035728*x^4 + 17236300*x^2 - 729147
51,111rr,1rrrrs,0.792,0.637945,0.909503,0.909503,L,4*r^5 + 12*r^3 + r - 8,15*s^5 + 42*s^4 + 22*s^3 - 16*s^2 - 9*s - 2,2,2,2,0,0,4,2,4,0,0,2,0,0,11059200*x^5 + 688896*x^4 + 1011968*x^3 - 453536*x^2 - 41488*x - 1861
52,111rr,1srrrs,0.711748,0.610306,0.909706,0.909706,H,6561*r^12 + 26244*r^11 + 48114*r^10 + 41796*r^9 - 31185*r^8 - 97848*r^7 - 13572*r^6 + 70248*r^5 + 2959*r^4 - 23500*r^3 + 7602*r^2 - 556*r + 1,1647*s^12 + 14580*s^11 + 47502*s^10 + 63972*s^9 + 17201*s^8 - 26136*s^7 - 5052*s^6 + 1768*s^5 - 7295*s^4 + 3108*s^3 - 754*s^2 + 52*s - 1,6,7,6,2,0,12,0,12,0,6,6,0,0,136906185192966589190344704*x^12 + 4574809787945843656388247552*x^11 + 26185555608081685224963471360*x^10 - 123251134682213385080116248576*x^9 - 80901243318322811806171382016*x^8 + 365891957508208943524211490816*x^7 - 140565545654835414706756759296*x^6 - 755234011270009422093090926592*x^5 - 132412964274507735459306157968*x^4 + 111502084419394219033259452416*x^3 + 7288826812708457701880034552*x^2 - 5302591986720113200941440640*x + 711600461024380548768694849
53,11r1r,1r1s1s,0.834306,0.65105,0.909306,0.909307,H,4*r^8 - 36*r^7 - 27*r^6 + 162*r^5 + 135*r^4 - 88*r^3 - 73*r^2 - 14*r + 1,89*s^8 + 1344*s^7 + 4008*s^6 - 464*s^5 - 2410*s^4 + 176*s^3 + 296*s^2 - 96*s + 1,4,4,4,0,0,4,4,16,0,0,0,0,0,129777664*x^8 + 11526176768*x^7 - 38395680512*x^6 + 22192248320*x^5 - 41913015856*x^4 - 63721188256*x^3 + 41344255112*x^2 - 80069696280*x + 21526627817
54,11r1r,1s1s1s,0.786663,0.635015,0.909751,0.909751,H,3*r^6 + 42*r^5 + 161*r^4 + 108*r^3 - 123*r^2 - 54*r - 9,141*s^6 - 1146*s^5 + 2503*s^4 - 1340*s^3 + 75*s^2 + 22*s + 1,3,2,3,1,0,3,0,12,0,0,0,0,0,4831083*x^6 + 26673948*x^5 + 84758504*x^4 - 273011712*x^3 - 454553856*x^2 + 868119552*x - 207297792
55,11r1s,111s1s,0.840201,0.608673,0.910069,0.910069,L,r^8 + 2*r^7 - 11*r^6 + 16*r^5 + 32*r^4 - 112*r^3 + 128*r^2 - 128*r + 64,s^8 - 4*s^7 - 14*s^6 + 44*s^5 + 69*s^4 - 120*s^3 - 56*s^2 + 32*s + 16,2,1,2,0,2,2,0,4,2,0,0,0,0,16384*x^8 + 233472*x^7 + 37120*x^6 - 1191552*x^5 + 900180*x^4 - 1274560*x^3 + 615425*x^2 - 414672*x + 95492
56,11r1s,1r1r1s,0.879994,0.616368,0.909417,0.909417,L,25*r^12 - 58*r^11 + 21*r^10 + 112*r^9 - 78*r^8 - 64*r^7 + 66*r^6 - 52*r^5 - 107*r^4 + 10*r^3 + 61*r^2 + 28*r + 4,25*s^12 + 58*s^11 - 187*s^10 - 1128*s^9 - 2734*s^8 - 3092*s^7 - 782*s^6 - 88*s^5 - 747*s^4 - 278*s^3 + 393*s^2 + 304*s + 64,2,2,2,0,0,2,4,4,2,0,0,0,0,4849664000*x^12 - 19286458368*x^11 + 21669294080*x^10 + 57916600320*x^9 - 133427508480*x^8 + 179387136000*x^7 - 106103672832*x^6 + 46881649408*x^5 - 10889731360*x^4 + 2392032000*x^3 - 658306640*x^2 + 206137344*x - 43798993
57,11r1s,1rrr1s,0.838586,0.608353,0.909383,0.909383,H,6561*r^16 + 52488*r^14 - 213840*r^13 + 1692252*r^12 - 6892128*r^11 + 18517176*r^10 - 31166064*r^9 + 34236390*r^8 - 28918848*r^7 + 14427832*r^6 - 2249520*r^5 + 27292*r^4 - 60256*r^3 + 16648*r^2 - 272*r + 1,81*s^16 + 216*s^15 - 72*s^14 - 648*s^13 + 1884*s^12 - 18792*s^11 - 360920*s^10 - 1588744*s^9 - 3007802*s^8 - 2442168*s^7 - 156600*s^6 + 1012136*s^5 + 571292*s^4 + 55368*s^3 - 32424*s^2 - 5400*s + 625,6,7,6,2,0,6,6,12,6,6,0,0,0,5129361781262945365638316032*x^16 + 197127435916631645021880188928*x^15 - 13493591011343872629417575448576*x^14 - 80487760816274789046303351373824*x^13 - 416258112603521921347630034436096*x^12 - 973181988690759017909551560130560*x^11 - 1080312919566201423596707826024448*x^10 - 372642391507133357468537883328512*x^9 - 102517009438516499887612151284224*x^8 - 1143960686971771021597608064450560*x^7 - 390181175102655561182581677496320*x^6 - 1463543281044819552792927988703232*x^5 + 515470899553955170155229876322112*x^4 - 163048277444219732049503001513984*x^3 + 16449539011684885144462288518720*x^2 + 5852801177823226536969749294592*x + 677939749820410213563439589569
58,11r1s,1s1s1s,0.755569,0.590997,0.910105,0.910105,H,9*r^8 + 12*r^7 - 44*r^6 + 228*r^5 - 42*r^4 - 684*r^3 - 396*r^2 - 324*r + 729,9*s^8 - 12*s^7 - 212*s^6 - 68*s^5 + 822*s^4 - 68*s^3 - 212*s^2 - 12*s + 9,7,2,6,6,0,6,0,12,6,0,0,0,0,2910494032128*x^8 + 32690191527936*x^7 + 109826125786368*x^6 + 118798941828096*x^5 + 41809511481696*x^4 - 62055023125248*x^3 - 53639042623920*x^2 - 15019553282112*x + 9753846726577
59,11rr,111srs,0.618034,0.321758,0.917206,0.917206,L,r^2 + r - 1,31*s^4 + 44*s^3 - 12*s^2 + 48*s - 16,2,2,2,0,4,2,0,4,0,0,2,0,0,60523872256*x^8 + 23359291392*x^6 - 78823195136*x^4 - 44779841152*x^2 + 4371986641
60,11rr,11srrs,0.514719,0.290478,0.921391,0.921391,H,r^2 - 18*r + 9,23*s^4 - 108*s^3 - 126*s^2 + 324*s - 81,2,3,3,0,3,3,0,6,0,1,3,0,0,385641*x^4 + 3359232*x^3 - 3299845608*x^2 - 3737899872*x + 1380039136
61,11rr,11srs,0.25,0.187673,0.938898,0.938898,E,4*r - 1,7*s^2 + 20*s - 4,1,2,2,0,2,2,0,4,0,0,2,0,0,50176*x^2 - 261696*x + 73729
62,11rr,1r1rs,0.261204,0.193001,0.938158,0.938158,L,7*r^2 + 2*r - 1,7*s^4 + 20*s^3 + 2*s^2 + 4*s - 1,1,4,2,0,0,2,6,4,0,0,2,0,0,13176688*x^4 + 44255232*x^3 - 16516136*x^2 + 28313600*x - 8265617
63,11rr,1rr1rs,0.674018,0.337336,0.914301,0.914301,H,r^6 - 38*r^5 + 111*r^4 + 60*r^3 - 49*r^2 - 22*r + 1,73*s^6 - 176*s^5 + 140*s^4 - 66*s^3 + 33*s^2 - 10*s + 1,3,6,3,1,0,3,9,6,0,2,3,0,0,72699496960000*x^12 - 204294498812884992*x^10 + 123118814088880987392*x^8 - 15786604586139245536896*x^6 - 9857207226721410102816*x^4 - 14404534419648695497488*x^2 + 1300351074619726712025
64,11rr,1rrrrs,0.5,0.285714,0.923712,0.923712,L,2*r - 1,7*s - 2,1,2,2,0,0,2,2,4,0,0,2,0,0,307328*x^2 - 26569
65,11rr,1srrrs,0.333333,0.224745,0.931337,0.931337,H,3*r - 1,2*s^2 + 4*s - 1,2,7,6,0,0,6,0,12,0,6,6,0,0,4782969*x^4 - 47125476*x^2 + 4104676
66,11rrr,1srsrs,0.593296,0.508858,0.912366,0.912366,L,16*r^6 - 24*r^4 - 8*r^3 + 5*r^2 + 2*r + 1,64*s^6 + 128*s^5 - 96*s^4 + 40*s^3 - s^2 - 6*s - 1,1,2,2,0,0,2,0,4,0,0,4,0,0,868352*x^6 - 2777088*x^5 - 3435008*x^4 - 280448*x^3 + 1192884*x^2 - 348832*x + 37217
67,11rs,111s1sss,0.82485,0.263856,0.924837,0.924837,L,r^10 + 4*r^9 - 4*r^8 - 56*r^7 - 178*r^6 - 8*r^5 + 1232*r^4 + 3064*r^3 + 2049*r^2 - 5468*r + 900,9*s^10 + 16*s^9 - 804*s^8 - 6272*s^7 - 17818*s^6 - 11200*s^5 + 43196*s^4 + 69248*s^3 - 19399*s^2 - 54992*s + 14400,2,1,4,0,2,4,0,4,2,0,0,2,0,1934917632000*x^10 + 227151896444928*x^9 + 289349266218752*x^8 - 2350298249094144*x^7 - 1509687112753920*x^6 - 5043040883366656*x^5 - 14853846822563808*x^4 + 69008619515451712*x^3 + 16816301806048912*x^2 + 52364933041508208*x - 18509214665667977
68,11rs,111ss,0.335808,0.185857,0.935077,0.935077,E,5*r^5 + 38*r^4 + 78*r^3 + 32*r^2 - 27*r + 2,s^5 - 30*s^3 - 48*s^2 + 53*s - 8,1,1,2,0,2,2,0,2,1,0,0,1,0,4000*x^5 + 123107*x^4 + 315928*x^3 - 4415912*x^2 + 9108448*x - 2329168
69,11rs,11r1ss,0.532019,0.225107,0.926993,0.926993,L,4*r^10 - 12*r^9 + 257*r^8 + 1628*r^7 + 4428*r^6 + 8300*r^5 + 6838*r^4 - 2108*r^3 - 3048*r^2 - 128*r + 225,s^10 - 8*s^9 - 136*s^8 - 740*s^7 - 1994*s^6 - 2892*s^5 - 1748*s^4 + 1764*s^3 + 929*s^2 - 4268*s + 900,2,2,4,0,2,4,2,4,2,0,0,2,0,11664000000*x^20 - 1153737340260736*x^18 - 41941096483399772*x^16 - 7485875917827616272*x^14 - 199522474781791792144*x^12 - 4410409381991922257515*x^10 + 46959931731689607471042*x^8 - 163132925565924375865171*x^6 - 296937130809632590188148*x^4 - 164445682739398003710992*x^2 + 16673743223574102819904
70,11rs,1r1r1ss,0.867107,0.268266,0.921134,0.921134,H,256*r^14 - 576*r^13 - 348*r^12 - 2572*r^11 - 3415*r^10 + 14912*r^9 + 37340*r^8 + 26568*r^7 - 6866*r^6 - 22704*r^5 - 14856*r^4 - 3836*r^3 + 241*r^2 + 368*r + 64,9*s^14 - 2*s^13 - 1779*s^12 - 22688*s^11 - 141966*s^10 - 530732*s^9 - 1243502*s^8 - 1807752*s^7 - 1520843*s^6 - 675042*s^5 - 323167*s^4 - 205256*s^3 + 92176*s^2 - 58368*s + 16384,2,2,4,0,0,4,4,4,2,0,0,2,0,133590662774784*x^14 + 45469753610862592*x^13 + 243473548096569344*x^12 + 7355532369171841024*x^11 - 21682420299016292352*x^10 + 139611543901065965312*x^9 - 74959179475957855477*x^8 + 18626315140988884370*x^7 + 5026789058310586003*x^6 + 103494230865355118404*x^5 - 41665288483491973948*x^4 + 18438451403506389312*x^3 - 3690683288810465904*x^2 + 826004760377944896*x - 310726382119498816
71,11rs,1r1ss,0.18868,0.14134,0.951356,0.951356,E,4*r^6 - 12*r^5 + 137*r^4 - 28*r^3 + 778*r^2 - 576*r + 81,9*s^6 + 52*s^5 + 190*s^4 + 444*s^3 + 321*s^2 - 168*s + 16,1,2,4,0,0,4,2,4,2,0,0,2,0,310542336*x^6 - 3106025472*x^5 + 13882766832*x^4 - 26604453632*x^3 + 21203279064*x^2 + 7587052352*x - 3612237241
72,11rs,1rr1ss,0.413348,0.203275,0.927238,0.927238,S,r^8 - 16*r^7 + 204*r^6 - 1904*r^5 + 230*r^4 - 12080*r^3 + 5580*r^2 - 208*r + 1,s^8 + 4*s^7 - 2*s^6 - 52*s^5 - 123*s^4 - 32*s^3 + 112*s^2 - 40*s + 4,3,3,6,2,0,6,3,6,3,1,0,3,0,1048576*x^16 - 15313963008*x^14 + 28071522329913*x^12 - 3758180308431156*x^10 + 219571466257658502*x^8 - 5264377202179157004*x^6 - 45759536927245026567*x^4 - 83637152379789803640*x^2 + 7636606359448753296
73,11rs,1rrr1ss,0.822965,0.263654,0.920565,0.920565,H,6561*r^22 - 74358*r^21 + 337527*r^20 - 1301508*r^19 + 4741011*r^18 + 27818370*r^17 - 78152571*r^16 - 418203696*r^15 - 420324134*r^14 + 1571541812*r^13 + 13594725142*r^12 + 20387617384*r^11 - 58081383818*r^10 - 182311841868*r^9 - 43869416006*r^8 + 241113652176*r^7 + 130057464597*r^6 - 183012079806*r^5 + 27922930659*r^4 - 857822724*r^3 + 10075239*r^2 - 48438*r + 81,s^22 - 264*s^21 - 3614*s^20 - 3428*s^19 + 216435*s^18 + 1824976*s^17 + 7069132*s^16 + 14263720*s^15 + 11626555*s^14 - 3538420*s^13 + 5839838*s^12 + 54056524*s^11 + 46009093*s^10 - 45979944*s^9 - 48247812*s^8 + 38482512*s^7 + 18864516*s^6 - 20303292*s^5 + 5249812*s^4 - 514528*s^3 + 23336*s^2 - 496*s + 4,6,7,12,2,0,12,6,12,6,6,0,6,0,2686296327494009485350006694801833984*x^22 - 435583278781132311694820791589940762771456*x^21 - 33182480960092853553533173848173639176814592*x^20 + 103196375310528677365779180510345670416138240*x^19 + 36919955337139916553033434595085403595006541824*x^18 + 318798522577547315725665342201332134237458923520*x^17 - 9575013449086469191663725684915861166225562075136*x^16 - 137219140334577719483495421496673332067998277566464*x^15 - 407731355131452894816432576824667395408180352417792*x^14 + 1497332164596396096853453336071989897555850303111168*x^13 + 9476751876638995217788884842743842344630629328166912*x^12 + 17432208297513432245914730923161029008156525196476416*x^11 + 10916707287063609511149805882947587474875089885603840*x^10 - 7834694240401749942198192051419720515183624647770112*x^9 - 17798568229127339701465528739911854024414311761172992*x^8 - 9018988338535566128469197164838135327287590366707712*x^7 + 3332913351121811876132408569306829421882275185507776*x^6 + 6702275696809502493223858529973656601811712100301824*x^5 + 3967908952574734305349982899476488107299146696192400*x^4 + 1386099774501666286861725340576629243887271692822016*x^3 + 176597986871966583636852260136562739928951286004484*x^2 - 114312060661227465541257267019411610931111521974080*x - 59697819141719844457036951746633659510541660309561
74,11rs,1s1s1ssss,0.737453,0.253942,0.926183,0.926183,S,81*r^12 + 324*r^11 - 54*r^10 - 4860*r^9 - 14409*r^8 + 39240*r^7 + 190188*r^6 + 375144*r^5 + 465487*r^4 - 735500*r^3 + 79594*r^2 - 2028*r + 9,9*s^12 + 96*s^11 + 316*s^10 - 520*s^9 - 5442*s^8 - 8008*s^7 + 12228*s^6 + 29192*s^5 - 11215*s^4 - 25272*s^3 + 15352*s^2 - 2784*s + 144,3,1,6,2,0,6,0,6,3,0,0,3,0,58773123072*x^12 - 6782173514496*x^11 - 440828190644733*x^10 + 872180368421076*x^9 + 34503634047065553*x^8 + 2042221847517288*x^7 - 634855032596022831*x^6 - 1572173554044298572*x^5 - 1931513049750519909*x^4 - 1927719044310948192*x^3 - 578744570709652024*x^2 - 340179159086145216*x + 218492619963428784
75,11rs,1s1sss,0.263299,0.166313,0.946257,0.946257,E,r^3 + 2*r^2 + 7*r - 2,s^3 + 6*s^2 + 11*s - 2,1,1,4,0,0,4,0,4,2,0,0,2,0,65536*x^6 - 142080*x^4 + 2756972*x^2 - 249001
76,11rsr,111ss,0.499692,0.445999,0.915933,0.915933,L,r^8 + 8*r^7 + 20*r^6 + 16*r^5 + 2*r^4 + 8*r^3 + 4*r^2 - 8*r + 1,s^8 - 8*s^7 - 16*s^6 + 16*s^5 - 8*s^4 + 64*s^2 - 64*s + 16,2,2,2,0,4,2,0,4,0,0,0,2,0,256*x^8 + 20992*x^7 + 285696*x^6 - 2315136*x^5 - 4583264*x^4 - 2564512*x^3 - 183456*x^2 + 227160*x + 50733
77,11rsr,11r1ss,0.79358,0.568864,0.909962,0.909962,L,r^4 + 4*r^3 + 6*r^2 - 4*r - 3,s^8 - 4*s^7 + 6*s^6 - 24*s^5 + 31*s^4 - 40*s^3 + 10*s^2 - 12*s + 9,2,2,2,0,2,2,2,4,0,0,0,2,0,62208*x^8 + 27648*x^7 - 686080*x^6 + 2208768*x^5 - 872224*x^4 - 3401536*x^3 + 3765600*x^2 + 2591584*x - 981881
78,11rsr,1rr1ss,0.729594,0.545069,0.909931,0.909931,H,9*r^4 - 180*r^3 + 174*r^2 - 36*r + 1,9*s^4 - 108*s^3 + 390*s^2 - 492*s + 169,7,6,6,6,0,6,6,12,0,2,0,6,0,446224*x^4 + 43842816*x^3 - 909751704*x^2 - 14546659392*x + 4288545657
79,11rsr,1s1sss,0.618034,0.5,0.913512,0.913511,L,r^2 + r - 1,2*s - 1,1,1,2,0,0,2,0,4,0,0,0,2,0,64*x^2 + 88*x - 31
80,1r1r,1111s,0.529888,0.291004,0.916939,0.916939,L,r^5 + 10*r^4 + 26*r^3 + 12*r^2 - 19*r + 2,s^5 - 2*s^4 + 2*s^3 - 7*s + 2,2,2,1,0,6,0,0,4,0,0,0,0,0,16384*x^5 - 191248*x^4 - 547776*x^3 - 371176*x^2 + 528*x + 46439
81,1r1r,111r1s,0.807086,0.370614,0.911339,0.911339,L,4*r^7 + 4*r^6 - 39*r^5 - 64*r^4 + 14*r^3 + 44*r^2 + 13*r - 8,s^7 + 6*s^6 + 7*s^5 + 12*s^4 + 19*s^3 + 14*s^2 + 13*s - 8,2,2,1,0,4,0,2,4,0,0,0,0,0,4194304*x^7 + 26558464*x^6 + 50798592*x^5 + 31997680*x^4 + 7902144*x^3 - 3256488*x^2 + 65264*x - 285289
82,1r1r,111s1s,0.666667,0.333333,0.916298,0.916298,L,3*r - 2,3*s - 1,1,1,1,0,2,0,0,4,0,0,0,0,0,24*x - 7
83,1r1r,11r1s,0.414214,0.249038,0.924098,0.924098,E,r^2 + 2*r - 1,s^4 + 4*s - 1,1,2,1,0,2,0,2,4,0,0,0,0,0,112*x^4 - 112*x^3 - 44*x^2 - 140*x + 47
84,1r1r,11rr1s,0.753869,0.357117,0.911064,0.911064,H,9*r^12 - 156*r^11 - 14*r^10 + 4196*r^9 - 409*r^8 - 33400*r^7 + 4540*r^6 + 20008*r^5 + 359*r^4 - 2924*r^3 - 398*r^2 - 12*r + 9,9*s^12 + 48*s^11 - 74*s^10 + 144*s^9 + 423*s^8 - 160*s^7 - 428*s^6 - 96*s^5 + 103*s^4 + 112*s^3 + 22*s^2 - 48*s + 9,7,6,3,6,6,0,6,12,0,2,0,0,0,82497470644224*x^12 + 2958825412509696*x^11 - 22491803495227392*x^10 - 105065202114017280*x^9 + 48048249693954816*x^8 + 150006875169595392*x^7 - 323902806974477568*x^6 - 66891502238416128*x^5 + 338726921804659680*x^4 - 19784710015255872*x^3 - 90136139953505200*x^2 - 5382508400521848*x + 7531383605951547
85,1r1r,11s1s,0.333333,0.21525,0.932364,0.932364,L,3*r - 1,3*s^2 + 4*s - 1,1,2,2,0,2,0,0,8,0,0,0,0,0,324*x^2 - 2256*x + 641
86,1r1r,11s1s1s,0.823826,0.374715,0.917634,0.917634,L,5*r^5 + 14*r^4 - 98*r^3 + 40*r^2 + 21*r + 2,s^5 + 2*s^4 - 14*s^3 - 12*s^2 + s + 2,2,2,3,0,2,0,0,12,0,0,0,0,0,2048000*x^5 - 286288*x^4 - 10563648*x^3 - 16656456*x^2 - 7483216*x + 3867859
87,1r1r,1r1r1s,0.750644,0.356276,0.91349,0.91349,L,r^4 - 4*r^3 - 2*r^2 + 2*r + 1,s^4 + 6*s^3 + 2*s - 1,1,2,1,0,0,0,4,4,0,0,0,0,0,4*x^4 + 12*x^3 + 8*x^2 - 1
88,1r1r,1r1s1s,0.581455,0.307774,0.921271,0.921271,L,2*r^3 - 11*r^2 + 4*r + 1,s^3 + 7*s^2 + s - 1,1,2,2,0,0,0,2,8,0,0,0,0,0,1024*x^3 - 868*x^2 - 2640*x + 823
89,1r1r,1rr1s,0.235076,0.167592,0.94186,0.94186,H,9*r^4 - 120*r^3 + 82*r^2 - 3,9*s^4 + 12*s^3 - 14*s^2 - 4*s + 1,1,6,3,0,0,0,6,12,0,2,0,0,0,108*x^4 + 8136*x^3 - 31552*x^2 - 38916*x + 14283
90,1r1r,1rrr1s,0.658088,0.330871,0.914808,0.914808,H,9*r^4 - 120*r^3 + 82*r^2 - 3,s^4 + 16*s^3 + 22*s^2 - 3,2,7,3,0,0,0,6,12,0,6,0,0,0,944784*x^4 - 3219264*x^3 - 6755832*x^2 - 1558800*x + 1099453
91,1r1r,1s1s1s,0.464102,0.267949,0.928604,0.928604,H,r^2 + 6*r - 3,s^2 - 4*s + 1,1,2,3,0,0,0,0,12,0,0,0,0,0,27*x^2 + 36*x - 13
92,1r1r,1srsrs,0.230293,0.165044,0.939949,0.939949,E,r^4 + 2*r^3 - 2*r^2 - 4*r + 1,s^4 + 2*s^3 + 6*s - 1,1,2,1,0,4,0,0,4,0,0,0,0,0,2*x^4 + 10*x^3 + 8*x^2 - 1
93,1r1rr,1s1srs,0.691972,0.557834,0.911166,0.911166,H,4*r^6 + 12*r^5 + 9*r^4 - 16*r^3 - 6*r^2 + 4*r + 1,23*s^6 + 6*s^5 - 39*s^4 + 52*s^3 + s^2 - 10*s - 1,2,4,4,0,0,0,0,16,0,0,4,0,0,8667136*x^6 - 67539968*x^5 + 192296976*x^4 - 269151104*x^3 + 217294152*x^2 - 92337056*x + 13841521
94,1r1s,1111s,0.485191,0.204,0.921404,0.921404,L,7*r^6 + 50*r^5 + 97*r^4 + 20*r^3 - 55*r^2 + 10*r - 1,4*s^6 - 12*s^5 + s^4 + 8*s^3 - 6*s^2 - 4*s + 1,2,2,2,0,6,0,0,4,2,0,0,0,0,87808*x^6 + 99328*x^5 - 1164240*x^4 + 5109312*x^3 + 4698600*x^2 + 2263744*x - 1188673
95,1r1s,111r1s,0.736555,0.248062,0.915309,0.915309,L,2*r^5 + 8*r^4 + 6*r^3 - 5*r^2 - 2*r - 1,8*s^5 - 8*s^4 + 2*s^3 + 4*s - 1,2,2,2,0,4,0,2,4,2,0,0,0,0,67108864*x^10 + 135266304*x^8 + 110673920*x^6 + 36056832*x^4 + 2699808*x^2 - 564001
96,1r1s,111s1s,0.561553,0.219224,0.924297,0.924297,L,r^2 + 3*r - 2,2*s^2 - 5*s + 1,1,1,2,0,2,0,0,4,2,0,0,0,0,512*x^4 - 3383*x^2 + 289
97,1r1s,11r1s,0.364737,0.175341,0.931017,0.931017,L,16*r^6 + 48*r^5 - 19*r^4 - 136*r^3 - 62*r^2 + 16*r + 9,64*s^6 - 128*s^5 + 132*s^4 - 68*s^3 + 33*s^2 - 10*s + 1,1,2,2,0,2,0,2,4,2,0,0,0,0,262144*x^6 + 98304*x^5 - 201472*x^4 + 287744*x^3 - 297500*x^2 + 120672*x - 15971
98,1r1s,11r1s1s,0.840519,0.262214,0.920708,0.920708,L,25*r^8 + 108*r^7 - 596*r^6 - 4228*r^5 - 6642*r^4 + 2180*r^3 + 7836*r^2 - 1964*r + 81,400*s^8 - 2528*s^7 + 6648*s^6 - 9048*s^5 + 6697*s^4 - 2600*s^3 + 494*s^2 - 40*s + 1,2,2,4,0,2,0,2,8,4,0,0,0,0,96000*x^8 + 4732928*x^7 - 24495648*x^6 - 600009472*x^5 - 1181983545*x^4 - 2027429160*x^3 - 1127067056*x^2 - 822600232*x + 398949556
99,1r1s,11rr1s,0.667499,0.237538,0.914656,0.914656,H,r^12 - 4*r^11 + 66*r^10 - 3324*r^9 + 727*r^8 + 56696*r^7 + 81500*r^6 - 29400*r^5 - 46657*r^4 + 332*r^3 + 5314*r^2 + 276*r + 9,64*s^12 - 704*s^11 + 15792*s^10 - 33536*s^9 + 29964*s^8 - 4540*s^7 - 4859*s^6 + 3322*s^5 - 1757*s^4 + 136*s^3 + 307*s^2 - 102*s + 9,7,6,6,6,6,0,6,12,6,2,0,0,0,3667058260746542177510986177635680256*x^24 - 5630150716644261712360380933112024006656*x^22 - 2908792954402398676712456630667639049420800*x^20 - 40382172913832552368531208245275555822305280*x^18 + 305719997637194582425927019182637868517970411520*x^16 - 2740159490471284960242222987885928270029645152256*x^14 + 4731563436937444064593384695994407300240903475200*x^12 - 4567442651093668698229892655638266008446995531776*x^10 + 3241688262719724771680172153248777595413399682816*x^8 - 1600322966879507995404267180746215412005888042752*x^6 + 389449078604966188157168710811689750832914148976*x^4 - 42058241653233608026936261791065066384896521096*x^2 + 1592466445666690815936835488537436893998146369
100,1r1s,11s1s,0.265449,0.145672,0.943442,0.943442,L,56*r^5 + 339*r^4 + 492*r^3 - 66*r^2 - 20*r - 1,32*s^5 - 84*s^4 + 28*s^3 + 31*s^2 + 2*s - 1,1,2,4,0,2,0,0,8,4,0,0,0,0,351232*x^5 + 2138916*x^4 + 1280640*x^3 - 5265147*x^2 + 3911264*x - 752684
101,1r1s,11s1s1s,0.642794,0.23352,0.928316,0.928316,L,153*r^8 + 2044*r^7 + 9820*r^6 + 18828*r^5 + 6494*r^4 - 13516*r^3 - 916*r^2 + 4*r + 1,144*s^8 - 992*s^7 + 2168*s^6 - 1368*s^5 - 551*s^4 + 568*s^3 + 62*s^2 - 40*s + 1,2,2,6,0,2,0,0,12,6,0,0,0,0,543338496*x^8 + 64442482688*x^7 - 24765608448*x^6 - 3430432987136*x^5 - 2699048879952*x^4 + 16310233670208*x^3 + 27159113240536*x^2 + 8105231047328*x - 5158960227121
102,1r1s,1r1r1s,0.661574,0.236587,0.919752,0.919752,L,5*r^3 + 2*r^2 - 2*r - 1,20*s^3 - 8*s^2 + 5*s - 1,1,2,2,0,0,0,4,4,2,0,0,0,0,32768000*x^6 + 4427776*x^4 + 150348*x^2 - 66049
103,1r1s,1r1s1s,0.457696,0.198015,0.933765,0.933765,L,4*r^4 + 20*r^3 + 21*r^2 - 12*r - 1,8*s^4 - 20*s^3 + 14*s^2 + 3*s - 1,1,2,4,0,0,0,2,8,4,0,0,0,0,33554432*x^8 + 60833792*x^6 + 361940*x^4 - 58242767*x^2 + 5098564
104,1r1s,1r1s1s1s,0.948799,0.275178,0.926316,0.926316,L,5*r^4 + 24*r^3 + 15*r^2 - 38*r - 2,20*s^4 - 36*s^3 + 13*s^2 + 6*s - 2,2,2,6,0,0,0,2,12,6,0,0,0,0,134217728000*x^8 + 34611396608*x^6 - 71231872768*x^4 - 310687920608*x^2 + 27519160321
105,1r1s,1rr1s,0.188927,0.117184,0.952587,0.952587,H,r^8 - 8*r^7 + 164*r^6 - 2184*r^5 + 318*r^4 - 6808*r^3 + 148*r^2 + 168*r + 9,16*s^8 - 32*s^7 + 3128*s^6 - 3000*s^5 + 625*s^4 + 196*s^3 - 66*s^2 - 4*s + 1,1,6,6,0,0,0,6,12,6,2,0,0,0,764411904*x^8 + 78607024128*x^7 - 311838695424*x^6 + 49494741202944*x^5 - 274088834408304*x^4 + 386549744175360*x^3 + 76134282093480*x^2 - 180993493116864*x + 39294566146033
106,1r1s,1rrr1s,0.546813,0.216432,0.922828,0.922828,H,9*r^4 + 24*r^3 + 82*r^2 - 48*r - 3,4*s^4 - 4*s^3 + 37*s^2 + 6*s - 3,2,7,6,0,0,0,6,12,6,6,0,0,0,3656158440062976*x^8 + 13346657911480320*x^6 + 24683126862260880*x^4 - 45916537889544984*x^2 + 3769419822151201
107,1r1s,1s1s1s,0.333333,0.166667,0.944687,0.944687,H,3*r - 1,6*s - 1,1,2,6,0,0,0,0,12,6,0,0,0,0,6912*x^2 - 625
108,1r1s,1s1s1s1s,0.72844,0.246876,0.932968,0.932968,H,r^4 + 8*r^3 + 12*r^2 - 12*r - 1,4*s^4 - 20*s^3 + 13*s^2 + 2*s - 1,1,1,4,0,0,0,0,8,4,0,0,0,0,512*x^4 - 2624*x^3 + 4242*x^2 - 2520*x + 439
109,1r1s,1s1sss,0.205569,0.123914,0.945296,0.945296,E,r^3 + 4*r^2 + 4*r - 1,4*s^3 - 8*s^2 + 9*s - 1,1,2,2,0,4,0,0,4,2,0,0,0,0,262144*x^6 + 1327104*x^4 + 5747436*x^2 - 531441
110,1r1ss,111s1s,0.778894,0.496826,0.910448,0.910448,H,9*r^8 + 12*r^7 - 242*r^6 + 436*r^5 + 665*r^4 - 2680*r^3 + 2680*r^2 - 1056*r + 144,9*s^8 - 120*s^7 - 380*s^6 + 2056*s^5 + 12846*s^4 - 29672*s^3 + 15220*s^2 - 2088*s + 81,7,3,6,6,6,0,0,12,6,0,0,0,2,40310784*x^8 + 19785129984*x^7 - 382531200768*x^6 - 143197157376*x^5 + 4901660112720*x^4 - 8256726829824*x^3 + 20025637979992*x^2 - 30674197374912*x + 7374545189181
111,1r1ss,11r1s,0.490566,0.409604,0.914148,0.914148,H,r^16 + 8*r^15 + 200*r^14 + 168*r^13 - 2708*r^12 + 17256*r^11 + 143512*r^10 + 237512*r^9 - 129386*r^8 - 494952*r^7 - 57672*r^6 + 274168*r^5 + 95884*r^4 - 45576*r^3 - 24728*r^2 + 1176*r + 1521,s^16 - 56*s^15 + 1328*s^14 - 19752*s^13 + 205668*s^12 - 1058488*s^11 + 635200*s^10 - 2219880*s^9 + 1383438*s^8 - 2197608*s^7 - 4238928*s^6 + 70344*s^5 + 538164*s^4 + 33624*s^3 + 65376*s^2 - 14904*s + 729,7,6,6,6,6,0,6,12,6,0,0,0,2,694403229435830009856*x^16 + 278012529395867817345024*x^15 + 18630991887926350954364928*x^14 + 738611516115560313232293888*x^13 + 18395542169005742771748028416*x^12 + 207978025059952774325836185600*x^11 + 454800230447334922670276837376*x^10 - 1279769515254871753893162024960*x^9 - 6157142241577013682817560654336*x^8 - 8543115495600831040172387844096*x^7 + 580864818965190523359677531136*x^6 + 4327362557180269954401883797504*x^5 - 773579686458845185314730725312*x^4 - 1760698632038334923057611143168*x^3 + 4034980989053852673646292779776*x^2 - 2531327334839824244316893084544*x + 436314617640967115491912884769
112,1r1ss,11rr1s,0.835556,0.510373,0.910029,0.910029,H,81*r^24 - 4536*r^23 + 69732*r^22 - 157320*r^21 - 2092814*r^20 - 3039720*r^19 + 36564404*r^18 + 108351656*r^17 - 361068273*r^16 - 742326704*r^15 + 1605938504*r^14 + 1610514224*r^13 - 2124241156*r^12 - 2361074768*r^11 + 372189192*r^10 + 1129648592*r^9 + 356589951*r^8 - 35625496*r^7 - 27301036*r^6 + 148696*r^5 + 746802*r^4 - 35912*r^3 - 1724*r^2 + 8*r + 1,81*s^24 - 5184*s^23 + 119628*s^22 - 1343088*s^21 + 8541946*s^20 - 33816224*s^19 + 132256588*s^18 - 708904432*s^17 + 3455683911*s^16 - 12297978624*s^15 + 25889397592*s^14 - 29803371744*s^13 + 11956776780*s^12 + 6318624064*s^11 - 4980911304*s^10 - 850223968*s^9 + 645916399*s^8 + 152411712*s^7 + 10943964*s^6 - 21697200*s^5 - 7902630*s^4 + 920160*s^3 + 378108*s^2 - 34992*s + 729,3,3,3,1,3,0,3,6,3,1,0,0,1,14068939428462592*x^24 + 3378469694682955776*x^23 + 238928438970411909120*x^22 - 1331726579213839368192*x^21 - 919998587410713516441600*x^20 - 39892674357047857061560320*x^19 - 189863455032387477916876800*x^18 + 32256170375316368174541176832*x^17 + 1005002604676096151658132602880*x^16 + 10977627731703895824952087019520*x^15 + 7133165025512138479069333291008*x^14 - 474987309181938508124856856412160*x^13 - 334156007349320110159670401462272*x^12 - 8319736587726678897266618821312512*x^11 + 90618475148988680522354593726817280*x^10 - 340941767557310116404100642476122112*x^9 + 663727816628974637660692422768086784*x^8 - 955266061399201595588754502069853184*x^7 + 1001727983585488005878119226027324928*x^6 - 842306911333722153466796351869996032*x^5 + 709435237247449878938728065679821024*x^4 - 608734372772482211345316257636114688*x^3 + 402967952957752335526339947523153572*x^2 - 160834719973014803800923389852697504*x + 23838580811134090632023947811732481
113,1r1ss,11s1s,0.463264,0.399158,0.91794,0.91794,H,1917*r^10 + 17298*r^9 + 25341*r^8 - 66120*r^7 - 4806*r^6 - 5172*r^5 + 7330*r^4 + 760*r^3 - 87*r^2 - 14*r + 1,9*s^10 - 210*s^9 + 1381*s^8 - 2584*s^7 - 2670*s^6 + 6260*s^5 + 7570*s^4 + 936*s^3 - 1179*s^2 - 306*s + 9,3,3,6,1,3,0,0,12,6,0,0,0,2,45369*x^10 + 11278404*x^9 + 129975960*x^8 - 101913220464*x^7 - 4317073269680*x^6 + 36754442817408*x^5 - 157756278422400*x^4 + 504657247650048*x^3 - 597435566211072*x^2 + 300918053541888*x - 48433889958912
114,1r1ss,1rrr1s,0.775589,0.496007,0.911071,0.911071,H,81*r^8 - 216*r^7 + 264*r^5 + 526*r^4 - 232*r^3 - 208*r^2 - 8*r + 1,s^8 - 40*s^6 - 208*s^5 - 74*s^4 - 160*s^3 - 8*s^2 + 48*s + 9,3,7,6,0,0,0,6,12,6,6,0,0,2,206930370816*x^8 + 26041209882624*x^7 - 13130989864704*x^6 + 8645340501504*x^5 + 3232183001184*x^4 - 34226750943360*x^3 + 11858388840336*x^2 - 11859945999456*x + 3239603050273
115,1r1ss,1s1s1s,0.656547,0.464102,0.915322,0.915322,H,r^4 - 4*r^3 + 10*r^2 + 36*r - 27,s^2 + 6*s - 3,1,1,3,0,0,0,0,6,3,0,0,0,1,104976*x^4 - 139968*x^3 + 219564*x^2 - 721008*x + 194137
116,1rr1s,111srs,0.787963,0.561911,0.909855,0.909855,H,r^8 + 4*r^7 - 20*r^5 - 22*r^4 + 12*r^3 + 16*r^2 - 4*r + 1,s^8 - 4*s^7 - 16*s^6 - 352*s^5 - 136*s^4 - 368*s^3 - 256*s^2 + 64*s + 144,2,2,2,0,4,0,0,4,2,0,2,0,0,56064*x^8 + 137216*x^7 - 885504*x^6 + 84736*x^5 + 696352*x^4 + 1274112*x^3 + 420944*x^2 + 17136*x - 75797
117,1rr1s,11srrs,0.72378,0.536428,0.909801,0.909801,H,9*r^8 - 672*r^7 + 12244*r^6 - 14288*r^5 - 55922*r^4 - 960*r^3 + 31428*r^2 + 432*r + 81,81*s^8 - 2520*s^7 + 21964*s^6 - 48072*s^5 + 35478*s^4 - 10152*s^3 - 32724*s^2 + 5832*s + 6561,7,6,6,6,6,0,0,12,6,2,6,0,0,34971232667904*x^8 + 131412349624320*x^7 - 209595658627037952*x^6 - 3553624844930893824*x^5 - 20801002474282541472*x^4 - 53156277619769498112*x^3 - 44053511782247057712*x^2 - 3825474091168189824*x + 6247229327940095833
118,1rr1s,11srs,0.373318,0.364082,0.922361,0.922361,L,8*r^3 + 15*r^2 + 4*r - 4,4*s^3 + 4*s^2 + 9*s - 4,1,2,2,0,2,0,0,4,2,0,2,0,0,32768*x^3 - 31488*x^2 + 12064*x - 1657
119,1rr1s,1rrrrs,0.719224,0.534565,0.91123,0.91123,L,2*r^2 - 7*r + 4,2*s^2 - 31*s + 16,1,2,2,0,0,0,2,4,2,0,2,0,0,2048*x^2 + 16096*x - 4841
120,1rr1s,1srrrs,0.601778,0.483738,0.912515,0.912515,H,9*r^4 - 84*r^3 - 2*r^2 + 28*r + 1,s^4 - 104*s^3 - 38*s^2 + 24*s + 9,2,7,6,0,0,0,0,12,6,6,6,0,0,2834352*x^4 + 75722688*x^3 - 320641128*x^2 - 490687248*x + 167702459
121,1rrr,11srsrs,0.689842,0.311445,0.917176,0.917176,L,64*r^6 - 32*r^5 - 32*r^4 + 16*r^3 + r^2 - 2*r + 1,16*s^6 + 48*s^5 + 48*s^4 + 24*s^3 + 3*s^2 - 2*s - 1,1,2,2,0,2,0,0,4,0,0,4,0,0,770048*x^6 + 958464*x^5 + 115200*x^4 + 51328*x^3 - 41764*x^2 + 46464*x - 14629
122,1rrr,1srrsrs,0.51366,0.245949,0.923564,0.923564,H,r^8 - 444*r^7 + 2820*r^6 - 1156*r^5 - 266*r^4 + 60*r^3 + 4*r^2 + 4*r + 1,s^8 - 180*s^6 - 388*s^5 - 206*s^4 - 24*s^3 - 8*s^2 + 4*s + 1,1,6,6,0,0,0,0,12,0,2,12,0,0,32342208768*x^8 + 939420094464*x^7 + 4182508313856*x^6 + 3299866131456*x^5 - 9180951297696*x^4 - 10219597030656*x^3 + 3815675860560*x^2 - 74176211136*x + 10136337409
123,1rrrr,11rsrs,0.733046,0.54548,0.909455,0.909455,H,8*r^11 + 67*r^10 + 160*r^9 + 40*r^8 - 104*r^7 + 78*r^6 - 256*r^5 + 496*r^3 - 633*r^2 + 336*r - 64,s^11 + 39*s^10 + 164*s^9 + 540*s^8 + 1390*s^7 + 2450*s^6 + 2884*s^5 + 1644*s^4 + 89*s^3 - 769*s^2 - 176*s - 64,2,4,2,0,4,0,2,4,0,0,6,0,0,1048576*x^11 - 356364288*x^10 - 2378152192*x^9 - 5665707039*x^8 - 3014140736*x^7 - 17940682128*x^6 + 14077031360*x^5 - 24832738808*x^4 + 5784030752*x^3 + 13834151760*x^2 - 13751041024*x + 2838263888
124,1rrrr,1rrsrs,0.565683,0.440243,0.911989,0.911989,H,r^10 - 286*r^9 + 3905*r^8 - 4808*r^7 + 3154*r^6 - 1140*r^5 + 378*r^4 - 72*r^3 - 243*r^2 + 162*r - 27,13*s^10 - 286*s^9 + 21*s^8 + 184*s^7 + 234*s^6 + 140*s^5 - 62*s^4 + 1848*s^3 - 1239*s^2 + 162*s + 9,1,6,3,0,0,0,3,6,0,2,9,0,0,21824687547*x^10 + 221107090932*x^9 - 26335327105773*x^8 + 106134021066456*x^7 + 9495307960200*x^6 - 506658652866720*x^5 + 458320686749721*x^4 + 288682220976300*x^3 - 332059544977011*x^2 + 557587377329952*x - 143177099808397
125,1rrs,11srsrss,0.610609,0.196786,0.925399,0.925399,L,32*r^5 - r^4 + 16*r^3 - 14*r^2 - 1,s^5 - 4*s^4 + 46*s^3 + 8*s^2 + 17*s - 4,1,2,4,0,2,0,0,4,2,0,4,2,0,26843545600*x^10 + 897982488320*x^8 + 5811126579748096*x^6 + 1914703127895584*x^4 + 648004187112848*x^2 - 74437086502249
126,1rrs,1srsrrss,0.423023,0.148125,0.937034,0.937034,H,9*r^6 - 666*r^5 + 207*r^4 - 108*r^3 + 39*r^2 + 6*r + 1,9*s^6 + 36*s^5 - 18*s^4 - 216*s^3 + 93*s^2 - 36*s + 4,1,6,12,0,0,0,0,12,6,2,12,6,0,52478781362176*x^12 - 41297755535493120*x^10 + 37426460167892408064*x^8 - 17907601352352188446464*x^6 - 3531913665597563826960*x^4 - 60410346829715619144*x^2 + 45933939801851320521
127,1rrsr,11srss,0.591038,0.426704,0.913218,0.913218,L,8*r^5 - 4*r^4 + 16*r^3 - 17*r^2 + 6*r - 1,s^5 + 2*s^4 + 4*s^3 + s^2 + s - 1,1,2,2,0,2,0,0,4,0,0,2,2,0,206848*x^5 + 5120*x^4 + 42912*x^3 - 10836*x^2 + 1640*x - 1081
128,1rrsr,1srrss,0.396019,0.309139,0.9198,0.919799,H,r^8 - 180*r^7 + 708*r^6 - 860*r^5 - 458*r^4 + 276*r^3 + 4*r^2 - 4*r + 1,s^8 - 8*s^7 - 92*s^6 - 264*s^5 - 74*s^4 - 40*s^3 - 60*s^2 + 24*s + 1,1,6,6,0,0,0,0,12,0,2,6,6,0,16240787712*x^8 + 1344144181248*x^7 + 5222336848128*x^6 + 1443426227712*x^5 - 1383352949664*x^4 - 6072205590144*x^3 - 3149637322224*x^2 + 21027026208*x + 419751690241
129,1rs1s,111ss,0.476679,0.400692,0.918324,0.918324,H,391*r^8 + 1456*r^7 + 1132*r^6 - 800*r^5 - 494*r^4 + 496*r^3 - 132*r^2 - 1,361*s^8 + 64*s^7 + 212*s^6 + 384*s^5 + 94*s^4 - 64*s^3 - 28*s^2 + 1,2,2,4,0,4,0,0,4,6,0,0,2,0,26215269475*x^8 + 97432987878*x^7 + 152109897723*x^6 + 146428594228*x^5 + 69985332628*x^4 + 34029176000*x^3 + 5605647952*x^2 + 5649764928*x - 3917946176
130,1rs1s,11r1ss,0.737119,0.477507,0.912708,0.912708,L,16*r^16 - 416*r^15 + 952*r^14 + 8296*r^13 + 19329*r^12 + 46036*r^11 + 91114*r^10 + 93164*r^9 + 60351*r^8 + 24520*r^7 - 12252*r^6 - 34592*r^5 - 25457*r^4 - 7932*r^3 - 934*r^2 - 52*r + 1,6241*s^16 - 227304*s^15 + 91236*s^14 + 981536*s^13 + 702932*s^12 - 43880*s^11 + 523356*s^10 + 1302144*s^9 + 939830*s^8 + 173640*s^7 - 132068*s^6 - 93600*s^5 - 25964*s^4 - 3576*s^3 - 220*s^2 + 1,2,2,4,0,2,0,2,4,6,0,0,2,0,2398141696*x^16 - 10221832192*x^15 - 6819761462240*x^14 - 147408025935744*x^13 - 558111796052139*x^12 - 2235285937347152*x^11 - 4685780844827784*x^10 - 10679990587008520*x^9 - 13545211363167976*x^8 - 20727322181947416*x^7 - 13163958590228108*x^6 - 13242614268550688*x^5 + 456929092676752*x^4 - 2392521049401344*x^3 + 767604138238976*x^2 - 93865043722240*x + 57706854760448
131,1rs1s,1s1sss,0.54882,0.425011,0.917772,0.917772,L,r^4 - 6*r^3 - 3*r^2 - 4*r + 4,s^4 - 24*s^3 - 16*s^2 + 4*s + 3,1,1,4,0,0,0,0,4,6,0,0,2,0,1536*x^4 - 22912*x^3 + 27956*x^2 - 20192*x + 4073
132,1rsr,1111ss,0.575385,0.194146,0.917705,0.917705,L,2*r^3 + 7*r^2 + 4*r - 5,4*s^3 + 5*s - 1,2,2,2,0,6,0,0,4,0,0,0,2,0,524288000*x^6 - 147679488*x^4 + 32049760*x^2 - 1985281
133,1rsr,111r1ss,0.882604,0.259471,0.913852,0.913852,L,r^10 + 4*r^9 - 60*r^8 - 396*r^7 - 586*r^6 - 36*r^5 - 1308*r^4 - 3748*r^3 - 607*r^2 + 3088*r + 1600,16*s^10 + 32*s^9 + 24*s^8 + 56*s^7 + 153*s^6 - 12*s^5 + 126*s^4 - 92*s^3 - 7*s^2 - 56*s + 16,2,2,2,0,4,0,2,4,0,0,0,2,0,33554432000*x^10 + 520968208384*x^9 - 788403572736*x^8 + 418685796352*x^7 + 4968213059072*x^6 + 4956530470912*x^5 + 2077974038192*x^4 + 387525835456*x^3 - 37673868200*x^2 + 3598812832*x - 35649751633
134,1rsr,111s1sss,0.787693,0.240919,0.920396,0.920396,L,4*r^3 + r^2 - 2*r - 1,8*s^3 + 7*s^2 + 2*s - 1,1,1,2,0,2,0,0,4,0,0,0,2,0,640*x^3 + 148*x^2 + 28*x - 37
135,1rsr,111ss,0.253693,0.103129,0.938718,0.938718,E,5*r^6 + 2*r^5 - 29*r^4 - 20*r^3 + 15*r^2 - 6*r + 1,16*s^6 + 32*s^5 + 24*s^4 + 16*s^3 + s^2 - 10*s + 1,1,2,2,0,4,0,0,4,0,0,0,2,0,10240000*x^6 - 44195840*x^5 - 99127808*x^4 - 61870208*x^3 - 9234284*x^2 + 4034560*x + 2157697
136,1rsr,11r1ss,0.464796,0.166169,0.924522,0.924522,L,2*r^5 + 13*r^4 + 22*r^3 - 4*r - 1,8*s^5 + 4*s^4 + 6*s^3 + 11*s^2 + 4*s - 1,1,2,2,0,2,0,2,4,0,0,0,2,0,4294967296*x^10 - 21740126208*x^8 + 41639952384*x^6 - 22216322816*x^4 + 18578657100*x^2 - 1468192489
137,1rsr,11rr1ss,0.848181,0.252889,0.913256,0.913256,H,81*r^24 + 216*r^23 - 25020*r^22 - 241272*r^21 + 1013970*r^20 + 25220232*r^19 + 134890708*r^18 + 275854616*r^17 + 196210991*r^16 - 559071760*r^15 - 3221990392*r^14 - 5058440240*r^13 - 163875396*r^12 + 4442469520*r^11 + 2898112072*r^10 + 55214256*r^9 - 660134465*r^8 - 357773640*r^7 - 119494476*r^6 - 31961304*r^5 - 4708206*r^4 + 682344*r^3 + 469476*r^2 + 87480*r + 6561,331776*s^24 + 221184*s^23 + 92160*s^22 + 2525184*s^21 + 11161344*s^20 + 6524928*s^19 - 18361088*s^18 - 4441856*s^17 + 32503536*s^16 + 19207264*s^15 + 3937064*s^14 - 974040*s^13 - 33494815*s^12 - 32534924*s^11 + 9170794*s^10 + 21069100*s^9 + 4622831*s^8 - 3464056*s^7 - 1545580*s^6 + 83360*s^5 + 139471*s^4 + 7332*s^3 - 3078*s^2 - 756*s + 81,7,6,6,6,6,0,6,12,0,2,0,6,0,1745184858965935656734454566709362688*x^24 - 8215620510959373732295439060802994176*x^23 - 2358547549209114967771997419630592262144*x^22 + 13998756807504079738256429758240021020672*x^21 - 106411060235560194281412972598629752635392*x^20 + 755017877637627243644365799024063517032448*x^19 - 2719488377036954795798109370256328241446912*x^18 + 10619434946995160431648097716357452477235200*x^17 - 13643493944204578360824217639888193511751680*x^16 - 129481256123737593965170776091271090367627264*x^15 + 779152390410364734122490083482234541934379008*x^14 - 1969331475832315493038314180854135351789223936*x^13 + 1951156651986976408720164562137208275836841984*x^12 + 588965081904579090753379834495336497432231936*x^11 - 2452149556812431734288730748483416516672919552*x^10 - 909771333273449088166952252036373101941260288*x^9 + 3315075244224169683128864219876316460527242496*x^8 - 1328745536627483677402604782236300797696114688*x^7 + 233652372646757361277962446569048825630841600*x^6 - 496384669215881328736542076671377751281442816*x^5 + 181608301761488092066520003882364294698732112*x^4 + 32364062877967087927152792202695183769150464*x^3 + 57237180126344912742849262082723164024024296*x^2 - 52802232704395914996496198253814814446940800*x + 9397013563801220260585642138507763608261875
138,1rsr,11s1sss,0.410836,0.151397,0.933093,0.933093,L,560*r^5 + 323*r^4 - 20*r^3 - 50*r^2 - 12*r - 1,128*s^5 + 252*s^4 + 156*s^3 + 27*s^2 - 2*s - 1,1,2,4,0,2,0,0,8,0,0,0,4,0,10976000*x^5 - 41324156*x^4 + 60407904*x^3 - 41472539*x^2 + 18476112*x - 3115628
139,1rsr,1r1r1ss,0.846951,0.252651,0.916585,0.916585,L,8*r^7 - 5*r^6 + 46*r^5 + 45*r^4 - 20*r^3 - 31*r^2 - 10*r - 1,16*s^7 + 80*s^6 + 184*s^5 + 168*s^4 + 65*s^3 + 5*s^2 - 5*s - 1,1,2,2,0,0,0,4,4,0,0,0,2,0,4194304*x^7 + 16269312*x^6 + 25845760*x^5 + 3708416*x^4 - 31641472*x^3 - 18316620*x^2 - 7754336*x + 4515073
140,1rsr,1r1s1sss,0.728714,0.228714,0.926128,0.926128,L,6*r^2 - 3*r - 1,6*s^2 + 3*s - 1,1,2,4,0,0,0,2,8,0,0,0,4,0,1024*x^4 - 16797*x^2 + 1452
141,1rsr,1rr1ss,0.283697,0.113037,0.940871,0.940871,H,3*r^3 - 45*r^2 + 9*r + 1,12*s^3 - 9*s + 1,1,6,6,0,0,0,6,12,0,2,0,6,0,4194304*x^6 - 13160374272*x^4 + 84895648740*x^2 - 7508702523
142,1rsr,1rrr1ss,0.784167,0.240205,0.917352,0.917352,H,r^6 + 18*r^5 + 351*r^4 - 2052*r^3 + 495*r^2 + 594*r + 81,4*s^6 - 28*s^5 + 385*s^4 + 84*s^3 - 198*s^2 + 9,2,7,6,0,0,0,6,12,0,6,0,6,0,872002879488*x^6 - 2012986183680*x^5 - 3314597989392*x^4 + 4004795333376*x^3 + 6094185436440*x^2 + 729460494144*x - 804505979593
143,1rsr,1s1s1ssss,0.635671,0.208266,0.934849,0.934849,H,3*r^4 + 60*r^3 - 18*r^2 - 12*r - 1,4*s^4 - 28*s^3 - 27*s^2 + 2*s + 1,1,2,6,0,0,0,0,12,0,0,0,6,0,746496*x^4 + 2115072*x^3 - 748332*x^2 - 2209248*x + 662089
144,1rsrs,111ssss,0.86515,0.484497,0.911501,0.911501,H,r^11 + 18*r^10 + 132*r^9 + 568*r^8 + 1454*r^7 + 1788*r^6 + 308*r^5 - 680*r^4 + 121*r^3 - 670*r^2 - 1120*r + 128,s^11 - 824*s^10 + 5452*s^9 - 14096*s^8 + 24438*s^7 - 20688*s^6 + 15404*s^5 - 13520*s^4 - 3375*s^3 + 5480*s^2 + 192*s - 512,2,2,4,0,4,0,0,4,2,0,0,6,0,8388608*x^11 + 500052328448*x^10 + 768946407424*x^9 - 6642572827952*x^8 + 2309222408008*x^7 + 17174811503973*x^6 - 62656335250172*x^5 - 572486841556*x^4 + 2703493119008*x^3 + 336436507184*x^2 - 22781711040*x + 34814666816
145,1rsrs,11ssss,0.438405,0.299248,0.920871,0.920871,L,5*r^6 + 38*r^5 + 39*r^4 - 28*r^3 + 19*r^2 - 10*r + 1,s^6 - 54*s^5 + 175*s^4 - 68*s^3 + 15*s^2 - 6*s + 1,1,2,4,0,2,0,0,4,2,0,0,6,0,1668800*x^6 - 1408977408*x^5 - 6390177584*x^4 + 19095551744*x^3 - 2358624412*x^2 - 611648928*x - 48761369
146,1rsrs,1r1ssss,0.82221,0.468169,0.912961,0.912961,H,2*r^9 + 17*r^8 + 120*r^7 + 56*r^6 + 60*r^5 - 2*r^4 - 88*r^3 - 40*r^2 + 2*r + 1,49*s^9 - 340*s^8 + 1200*s^7 - 1600*s^6 - 378*s^5 + 560*s^4 + 64*s^3 - 64*s^2 - 7*s + 4,1,2,4,0,0,0,2,4,2,0,0,6,0,24131043328*x^9 - 232456182528*x^8 + 388799116288*x^7 + 28056962816*x^6 + 3149489307392*x^5 - 228956736160*x^4 + 2089308490176*x^3 - 2002594178640*x^2 + 786578841296*x - 115705965299
147,1rssr,111ss,0.415072,0.294233,0.92418,0.922238,H,481*r^12 + 5532*r^11 + 19314*r^10 + 13676*r^9 - 55297*r^8 - 110280*r^7 - 31556*r^6 + 50744*r^5 + 7087*r^4 - 15828*r^3 + 6642*r^2 - 1188*r + 81,s^12 + 4*s^11 - 158*s^10 - 5836*s^9 - 20273*s^8 - 30072*s^7 - 11492*s^6 + 24456*s^5 + 50031*s^4 + 31860*s^3 - 20574*s^2 - 20412*s + 6561,1,3,6,0,0,0,0,12,0,0,0,6,2,18007908589891584*x^12 + 1948412566035726336*x^11 + 50632194597037996032*x^10 + 61780806078143698944*x^9 - 13974843488710188333312*x^8 + 15644471671183857661440*x^7 - 67491446305242244298688*x^6 + 199943937519670455055488*x^5 - 287451559996877515287744*x^4 + 344715620099395667306688*x^3 - 122510568104696666862180*x^2 + 14536873628251751607720*x - 696314562553955809297
148,1rssr,11r1ss,0.706662,0.432423,0.910531,0.910531,H,1296*r^20 - 6624*r^19 - 108968*r^18 - 465112*r^17 + 237057*r^16 + 5073016*r^15 + 6175832*r^14 - 6183400*r^13 - 6843124*r^12 + 6412440*r^11 + 5756984*r^10 - 3304568*r^9 - 3771530*r^8 - 11672*r^7 + 969320*r^6 + 314248*r^5 - 21860*r^4 - 26520*r^3 - 3024*r^2 + 432*r + 81,9*s^20 - 708*s^19 + 11254*s^18 + 50764*s^17 + 438893*s^16 - 1811280*s^15 + 3866888*s^14 - 15074384*s^13 + 6137410*s^12 - 13565112*s^11 - 43206396*s^10 - 11196440*s^9 - 5366606*s^8 - 19140240*s^7 - 902904*s^6 + 4224240*s^5 - 1579275*s^4 + 67932*s^3 + 748278*s^2 - 177876*s + 6561,7,6,6,6,6,0,6,12,0,0,0,6,2,46915416882327037228389236736*x^20 + 19931988309754814481676307005440*x^19 + 2244949201095673591086949255348224*x^18 + 81530403833011591290618796170018816*x^17 + 1152591799005283720656113369936363520*x^16 + 2413442914894937630161827337551740928*x^15 - 37573026827505570914842129786660454400*x^14 + 9153270208485565170580118771781599232*x^13 + 251642137932912510208104827440870342656*x^12 - 346627556880898110741986538094938095616*x^11 - 481673674641117580553132245232837296128*x^10 + 1083549499674159244983971294329366560768*x^9 + 973573936628255580212573004502594776576*x^8 - 4220867160890644936279884748084117057536*x^7 + 3617208397608666984649429775108573027328*x^6 + 610800972709536162293284273479468807168*x^5 - 2725229120906541125960774578507336341696*x^4 + 1163768497026392812231185022085813943552*x^3 + 319899024344340631039705688766818095872*x^2 - 321593554906401652926946658351737982016*x + 54502303521283386661988427017880666217
149,1rssr,11s1sss,0.866147,0.496248,0.911801,0.911801,H,529*r^12 - 2852*r^11 - 150350*r^10 + 538700*r^9 + 2083599*r^8 + 321336*r^7 - 1336836*r^6 - 636680*r^5 - 36417*r^4 + 8940*r^3 + 626*r^2 - 68*r + 1,s^12 - 164*s^11 + 2874*s^10 - 14628*s^9 + 11031*s^8 + 26104*s^7 - 15796*s^6 - 12968*s^5 + 6463*s^4 + 1836*s^3 - 486*s^2 - 180*s + 9,3,3,6,1,3,0,0,12,0,0,0,6,2,671898241*x^12 + 338094238776*x^11 + 47796221736072*x^10 + 2444215791842064*x^9 + 50129877054469968*x^8 + 295303338859042944*x^7 - 1268966384329072896*x^6 + 248208931232289792*x^5 + 4052411673586589952*x^4 - 7365577390224841728*x^3 + 6191351192063001600*x^2 - 2650815451131383808*x + 399337463805087744
150,1rssr,1r1ss,0.225947,0.181627,0.939598,0.939598,H,81*r^4 - 144*r^3 - 62*r^2 + 16*r + 1,9*s^4 - 204*s^3 - 170*s^2 - 12*s + 9,1,6,6,0,0,0,6,12,0,0,0,6,2,11664*x^4 + 1477440*x^3 - 127218168*x^2 - 91682352*x + 38760793
151,1rssr,1rr1ss,0.604595,0.387709,0.914455,0.914455,H,r^6 - 58*r^5 + 539*r^4 - 188*r^3 + 7*r^2 - 42*r - 3,s^6 - 242*s^5 - 157*s^4 - 172*s^3 - 41*s^2 + 126*s - 27,1,3,3,0,0,0,3,6,0,1,0,3,1,3981312*x^6 - 23887872*x^5 - 11642830848*x^4 + 36944391168*x^3 - 44415514752*x^2 + 25304097024*x - 4429810801
152,1rssr,1s1sss,0.416532,0.295016,0.91674,0.91468,S,r^4 - 14*r^3 - 27*r^2 + 4*r + 4,s^4 - 132*s^3 + 114*s^2 - 12*s - 3,3,3,3,2,6,0,0,6,0,0,0,3,1,44302336*x^8 + 9879146496*x^7 + 519030506832*x^6 - 913324000608*x^5 - 4515258651111*x^4 - 7030924417728*x^3 + 9983616588072*x^2 - 5862525237504*x + 1069660651536
153,1rsss,111ss,0.357427,0.212461,0.921582,0.921582,S,10439*r^12 + 91316*r^11 + 315422*r^10 + 526756*r^9 + 386297*r^8 + 4328*r^7 - 138204*r^6 - 39960*r^5 + 17513*r^4 + 9060*r^3 - 3682*r^2 + 372*r - 9,6561*s^12 + 8748*s^11 + 30618*s^10 - 2916*s^9 + 13527*s^8 - 15336*s^7 - 19188*s^6 - 11304*s^5 + 2271*s^4 + 2748*s^3 + 1018*s^2 - 372*s + 9,3,3,7,2,6,0,0,6,3,0,0,3,6,4781058403449334872932352*x^12 + 625004770038509122909765632*x^11 + 451449048642475692175580160*x^10 - 22768987295302236446683226112*x^9 + 27338184198068669175522256128*x^8 - 6456744319270125727705135104*x^7 + 38735551854990799932091398336*x^6 - 14407720969356198239429636352*x^5 - 27640504038934630626777072288*x^4 - 7669770401254754121454775808*x^3 + 1256033969825794879746815408*x^2 + 629758514544430926116907792*x + 112156973206790723965754139
154,1rsss,11r1ss,0.596438,0.291987,0.914322,0.914322,H,16*r^20 - 16480*r^19 - 256104*r^18 - 1735864*r^17 - 6458239*r^16 - 13861992*r^15 - 11645928*r^14 + 23385848*r^13 + 76281804*r^12 + 66301176*r^11 - 8047560*r^10 - 46203288*r^9 - 22197386*r^8 + 4030280*r^7 + 6398760*r^6 + 1484712*r^5 - 214436*r^4 - 125304*r^3 - 11664*r^2 + 432*r + 81,531441*s^20 - 21966228*s^19 + 108532062*s^18 - 311070132*s^17 + 738906381*s^16 - 986879376*s^15 + 1437453864*s^14 - 916537680*s^13 + 1029497202*s^12 + 38231784*s^11 - 270127692*s^10 + 656073192*s^9 - 171103022*s^8 - 313703376*s^7 + 39579816*s^6 + 26063856*s^5 - 11304675*s^4 + 725004*s^3 + 1010718*s^2 - 177876*s + 6561,7,6,14,6,6,0,6,12,6,0,0,6,12,108895985078225669870947275790029422592*x^20 - 96612162097319642382262034369532552806400*x^19 + 2102729742478682712408865000365732069900288*x^18 - 15982785494480155531585202035076717818675200*x^17 + 333207047211016138074640568263559829339045888*x^16 - 975440360531629753700181383324725387204755456*x^15 - 6705931218902002286338916381611869121497661440*x^14 + 25051887128067423326723584149290437444797726720*x^13 + 33581279581845367809811920558564965969534238720*x^12 - 158720130599321643776332667311725720293961498624*x^11 - 63729672559152329601418327774673367999827238912*x^10 + 360867726004591138989800282639881785638845906944*x^9 + 215917102921383317152674569466602489238693299712*x^8 - 483858523593083392152752806743457538326425231360*x^7 - 298043783811273253601272512296653025468762322432*x^6 + 251648834369678254690951086164924685210025543680*x^5 + 155967944230202562630581463901397471144660701632*x^4 - 27142172062053918684091236296597341803495919104*x^3 - 45531472734023798163776720962643539531831182240*x^2 - 11525312627162199101046050490576313204823219328*x + 6486230772768128308547522588254655271590930833
155,1rsss,11s1sss,0.643586,0.30505,0.918457,0.918457,H,10575*r^12 + 175380*r^11 + 459662*r^10 - 488668*r^9 - 1818511*r^8 - 25176*r^7 + 963012*r^6 + 119528*r^5 - 158111*r^4 + 8004*r^3 + 654*r^2 - 12*r - 1,59049*s^12 - 656100*s^11 + 2089314*s^10 - 1278180*s^9 - 2509785*s^8 + 1575288*s^7 + 1583388*s^6 - 209832*s^5 - 267641*s^4 + 10476*s^3 + 14370*s^2 - 756*s + 9,3,3,14,1,3,0,0,12,6,0,0,6,12,1232369078689440000*x^12 + 130125162960029505600*x^11 + 2564943701075054727633*x^10 - 16409330383632419557332*x^9 - 365265026819028351916848*x^8 + 2217375842432674955534208*x^7 - 2982867341037572986694784*x^6 - 780067269682437430536768*x^5 + 30390850084135247717475136*x^4 - 135890909418953269405628928*x^3 + 207886354056498964123673856*x^2 - 123224415688086718346588160*x + 21433658900559504346358784
156,1rsss,1r1ss,0.175073,0.127732,0.948662,0.948662,H,r^4 - 1108*r^3 - 90*r^2 + 44*r + 1,9*s^4 - 324*s^3 - 114*s^2 + 12*s + 1,1,6,14,0,0,0,6,12,6,0,0,6,12,17740944*x^4 - 17033359104*x^3 - 25350508440*x^2 - 4060412352*x + 4006568161
157,1rsss,1rr1ss,0.473303,0.254205,0.922774,0.922774,H,r^6 - 74*r^5 + 795*r^4 + 484*r^3 + 7*r^2 - 186*r - 3,81*s^6 - 1458*s^5 + 963*s^4 - 108*s^3 - 89*s^2 + 126*s - 27,1,3,7,0,0,0,3,6,3,1,0,3,6,26121388032*x^6 + 545646772224*x^5 - 8987534516736*x^4 + 21361215946752*x^3 - 21133089086292*x^2 + 9793448493552*x - 1528969086889
158,1rsss,1s1sss,0.282452,0.181116,0.936618,0.936618,H,9*r^4 - 6*r^3 - 35*r^2 - 4*r + 4,81*s^4 - 360*s^3 + 154*s^2 - 3,1,3,14,0,0,0,0,12,6,0,0,6,12,419904*x^4 + 2332800*x^3 - 24335100*x^2 - 34779744*x + 12466921
159,rrrr,11rrsr,0.632088,0.261819,0.911736,0.911735,H,r^8 - 56*r^7 + 732*r^6 - 136*r^5 - 1594*r^4 - 136*r^3 + 732*r^2 - 56*r + 1,s^8 + 72*s^7 - 1132*s^6 + 4712*s^5 - 7578*s^4 + 4088*s^3 - 492*s^2 - 40*s + 1,6,19,6,2,12,0,12,0,0,12,24,0,0,20736*x^8 + 6363795456*x^7 + 185141360786688*x^6 + 8321418320034816*x^5 + 77632438486179168*x^4 - 350995677061204224*x^3 + 518958968776425552*x^2 - 314283114369504960*x + 55511966099493601
160,rrrr,11rsr,0.216845,0.08982,0.939458,0.939458,E,r^4 - 4*r^3 - 2*r^2 - 4*r + 1,s^4 - 4*s^3 + 10*s^2 - 12*s + 1,1,4,1,0,4,0,4,0,0,0,4,0,0,2*x^4 - 40*x^3 - 100*x^2 - 204*x + 71
161,rrrr,1r1rsr,0.619914,0.256777,0.912783,0.912783,E,r^4 - 12*r^3 - 2*r^2 + 4*r + 1,s^4 + 28*s^3 - 38*s^2 + 4*s + 1,1,4,1,0,0,0,8,0,0,0,4,0,0,2*x^4 - 72*x^3 + 664*x^2 - 624*x + 127
162,rrrr,1rrrsr,0.349198,0.144643,0.91999,0.91999,E,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,s^4 + 68*s^3 - 30*s^2 - 4*s + 1,1,14,3,0,0,0,12,0,0,12,12,0,0,2916*x^4 + 23328*x^3 + 29484*x^2 - 49968*x + 11497
163,rrsrs,1rssssr,0.533296,0.284405,0.91418,0.914179,L,8*r^3 + 3*r^2 - 2*r - 1,64*s^3 - 41*s^2 + 10*s - 1,1,4,4,0,2,0,4,0,0,0,4,8,0,1024*x^3 - 692*x^2 + 448*x - 97
164,rrsss,1rrsssr,0.386106,0.149078,0.922026,0.922026,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,81*s^4 - 612*s^3 + 550*s^2 - 612*s + 81,2,6,7,0,6,0,6,0,0,0,6,6,6,76527504*x^4 - 2670589440*x^3 + 1457581608*x^2 - 2770651008*x + 754552609


==> c/input/cases.csv <==
case,s-corona,r-corona,r,s,3 discs density,density,type,minpoly r,minpoly s,1-discs,r-discs,s-discs,111,11r,11s,1rr,1rs,1ss,rrr,rrs,rss,sss,minpoly density
1,111,1111,0.414214,0.154701,0.934147,0.950308,E,r^2 + 2*r - 1,3*s^2 + 6*s - 1,2,1,2,0,4,6,0,0,0,0,0,0,0,1296*x^4 - 70848*x^3 + 978696*x^2 - 1218480*x + 277633
2,111,111r,0.280776,0.154701,0.940557,0.950308,E,2*r^2 + 3*r - 1,3*s^2 + 6*s - 1,2,2,2,0,4,6,2,0,0,0,0,0,0,429981696*x^8 - 8169652224*x^7 - 73266342912*x^6 - 153416871936*x^5 - 263255909760*x^4 - 150788729088*x^3 - 39996398412*x^2 - 271377539856*x + 91417336609
3,111,111rr,0.545151,0.154701,0.92284,0.950308,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,3*s^2 + 6*s - 1,3,3,2,0,6,6,3,0,0,1,0,0,0,531441*x^8 + 42515280*x^7 - 3572936892*x^6 - 218665532880*x^5 + 839575198224*x^4 - 2968865291520*x^3 + 3249268890048*x^2 - 1978695371520*x + 370347023872
4,111,11r1r,0.533296,0.154701,0.928312,0.914179,L,8*r^3 + 3*r^2 - 2*r - 1,3*s^2 + 6*s - 1,2,2,2,0,2,6,4,0,0,0,0,0,0,191102976*x^6 - 278691840*x^5 - 3733490880*x^4 - 13677729984*x^3 + 17921329668*x^2 - 7903973472*x + 1152613849
5,111,11rrr,0.386106,0.154701,0.927625,0.950308,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,3*s^2 + 6*s - 1,3,7,2,0,6,6,6,0,0,6,0,0,0,104976*x^4 - 186624*x^3 - 617328*x^2 - 317160*x + 151477
6,1111,11r1r,0.533296,0.414214,0.916723,0.920151,E,8*r^3 + 3*r^2 - 2*r - 1,s^2 + 2*s - 1,2,2,1,0,2,4,4,0,0,0,0,0,0,94633984*x^6 - 437137408*x^5 + 822636048*x^4 - 779088832*x^3 + 390013000*x^2 - 100055280*x + 10247041
7,111s,1111,0.414214,0.280776,0.925954,0.931901,E,r^2 + 2*r - 1,2*s^2 + 3*s - 1,2,1,2,0,4,4,0,0,2,0,0,0,0,65536*x^8 - 7176192*x^7 + 153475072*x^6 - 501855744*x^5 + 1038000912*x^4 - 1282425024*x^3 + 996096392*x^2 - 478725456*x + 80586529
8,111s,11r1r,0.533296,0.280776,0.921621,0.931901,E,8*r^3 + 3*r^2 - 2*r - 1,2*s^2 + 3*s - 1,2,2,2,0,2,4,4,0,2,0,0,0,0,2027499441618944*x^12 - 6972449908326400*x^11 + 13251577808683008*x^10 - 18687265215610880*x^9 + 14159072376602624*x^8 - 8595482766295040*x^7 + 1744041302248448*x^6 - 1997432415311872*x^5 + 2989559244283072*x^4 - 4011849474912576*x^3 + 2949581829552196*x^2 - 1078769957952848*x + 146076447991681
9,111s,11rrr,0.386106,0.280776,0.922224,0.931901,E,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,2*s^2 + 3*s - 1,5,7,4,2,6,8,6,0,4,6,0,0,0,148325563310951890944*x^16 - 1736330888024250384384*x^15 + 4315739011359112691712*x^14 - 1790990126064466919424*x^13 - 12702004468909696475136*x^12 - 14810337857572461969408*x^11 + 79794249593535735475968*x^10 + 62289421160670736574976*x^9 + 5060868415268911084787*x^8 - 66634064449648398293472*x^7 - 14511862393603594839700*x^6 + 10295932636200695516928*x^5 + 5627765305298737279936*x^4 - 60699580933543391189952*x^3 - 25627165624855606801112*x^2 - 546532939190326128768*x + 3860226645226336285004
10,11ss,111,0.154701,0.101021,0.956369,0.96243,H,3*r^2 + 6*r - 1,s^2 - 10*s + 1,1,1,3,0,3,3,0,0,3,0,0,0,1,11664*x^4 + 31104*x^3 - 85893912*x^2 - 114552864*x + 42831409
11,11ss,1111,0.414214,0.101021,0.939773,0.96243,E,r^2 + 2*r - 1,s^2 - 10*s + 1,2,1,6,0,4,6,0,0,6,0,0,0,2,16*x^4 - 19136*x^3 + 1690184*x^2 - 21207472*x + 6193249
12,11ss,111r,0.280776,0.101021,0.946257,0.96243,E,2*r^2 + 3*r - 1,s^2 - 10*s + 1,2,2,6,0,4,6,2,0,6,0,0,0,2,4294967296*x^16 - 7775330022457344*x^14 + 1347675255984881664*x^12 + 154949802983352982831104*x^10 + 1000772384564846511126503424*x^8 - 24558398751454751878939137024*x^6 - 28935243339165239260433540976*x^4 - 17599514446624381865912137176*x^2 + 1853111697716252010066650721
13,11ss,111rr,0.545151,0.101021,0.925971,0.96243,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,s^2 - 10*s + 1,3,3,6,0,6,6,3,0,6,1,0,0,2,x^16 - 9408*x^15 - 73983432*x^14 - 9007424352*x^13 + 454708273968*x^12 + 67346728598016*x^11 - 148031236596096*x^10 - 102586698312012288*x^9 + 1748688550977676032*x^8 + 68856028321558007808*x^7 - 5565574085218556590080*x^6 - 106796865944007018381312*x^5 + 628919664584612209532928*x^4 - 2474186824685976144150528*x^3 + 2763936457774157507788800*x^2 - 1686398549955206599802880*x + 315790439169903451766784
14,11ss,11r1r,0.533296,0.101021,0.933055,0.96243,L,8*r^3 + 3*r^2 - 2*r - 1,s^2 - 10*s + 1,2,2,6,0,2,6,4,0,6,0,0,0,2,68719476736*x^12 - 20358144983040*x^11 - 1104655220211712*x^10 + 2391401228664832*x^9 + 138434695954171662336*x^8 - 19403190526699711684608*x^7 + 732462438569079357291008*x^6 - 809056423811902942354944*x^5 - 438528110402507474673008*x^4 + 165339315891424207575552*x^3 + 355582367801722165088904*x^2 - 246445432562586918669856*x + 42280178186997175444321
15,11ss,11rrr,0.386106,0.101021,0.930655,0.96243,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,s^2 - 10*s + 1,3,7,6,0,6,6,6,0,6,6,0,0,2,3779136*x^8 - 23514624*x^7 - 14334480576*x^6 + 66088673280*x^5 + 13589617072768*x^4 - 42437980460736*x^3 - 22553032642920*x^2 - 8745088756320*x + 5568231324681
16,11sss,1111,0.414214,0.386106,0.918009,0.920063,E,r^2 + 2*r - 1,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,5,2,7,2,8,6,0,0,6,0,0,0,6,6879707136*x^8 + 19110297600*x^7 - 92939747328*x^6 - 305857069056*x^5 + 327449872384*x^4 + 1146280002560*x^3 + 437604218624*x^2 - 1626467821088*x + 407623656721
17,11sss,111rr,0.545151,0.386106,0.915604,0.920063,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,6,6,7,0,12,6,6,0,6,2,0,0,6,9124720988780115009404928*x^16 + 597983015323582638613069824*x^15 - 232756704358282481909760000*x^14 - 311904730624772658908479094784*x^13 + 3140285731555875918783263096832*x^12 - 15915516378123256716028759769088*x^11 + 45669769132797798769990759587840*x^10 - 81204477197179993088053233254400*x^9 + 170273301426185675478130889998848*x^8 - 862597420836790053716591275229184*x^7 + 3694101782915670116522544882518528*x^6 - 9838889143355630606112321899876352*x^5 + 16668281679364836659326311468774720*x^4 - 17823349432306611819524936443880448*x^3 + 11493779846978714515482748850506080*x^2 - 4162509207995487917777207091396864*x + 576395168403660555781890234690939
18,11sss,11r1r,0.533296,0.386106,0.915638,0.920063,L,8*r^3 + 3*r^2 - 2*r - 1,9*s^4 - 12*s^3 - 26*s^2 - 12*s + 9,5,4,7,2,4,6,8,0,6,0,0,0,6,5204292167245234176*x^12 - 5165502176906182656*x^11 - 72689678480204070912*x^10 - 75854728518696391680*x^9 + 845481059434796101713*x^8 + 48521574742961313792*x^7 - 1460731804545667929596*x^6 - 1295717815596400187488*x^5 + 91001801104769421504*x^4 + 555619905569689294656*x^3 + 119481639807736842104*x^2 - 196524852175412704832*x + 36285224775229019716
19,1srrs,rrsrsss,0.552452,0.349198,0.916193,0.916193,H,r^8 - 1000*r^7 - 8004*r^6 + 17960*r^5 - 13050*r^4 + 4136*r^3 - 580*r^2 + 24*r + 1,s^4 - 28*s^3 - 10*s^2 + 4*s + 1,1,6,12,0,0,0,0,0,12,2,12,12,0,20736*x^8 + 1809506304*x^7 + 33226609446144*x^6 + 1507854577379328*x^5 + 14771703045423456*x^4 - 52715975618483712*x^3 + 61244770786835280*x^2 - 30148119656897664*x + 4780812926767777
20,11r,1r1s1r,0.533296,0.121445,0.931369,0.931369,L,8*r^3 + 3*r^2 - 2*r - 1,152*s^3 - 33*s^2 + 10*s - 1,1,2,2,0,0,2,4,4,0,0,0,0,0,184832*x^3 - 123444*x^2 + 71680*x - 15217
21,11r,1r1s1s,0.280776,0.088796,0.95729,0.95729,E,2*r^2 + 3*r - 1,4*s^4 + 24*s^3 - 33*s^2 + 14*s - 1,1,2,4,0,0,4,2,8,0,0,0,0,0,4096*x^4 + 217088*x^3 - 128148*x^2 + 248896*x - 70121
22,11r,1r1s1s1s,0.637556,0.130952,0.943994,0.943993,L,r^4 - 10*r^2 - 8*r + 9,71*s^4 + 240*s^3 - 302*s^2 + 104*s - 9,2,2,6,0,0,6,2,12,0,0,0,0,0,2177712*x^4 + 46830016*x^3 + 16326392*x^2 + 46183776*x - 16639793
23,11r,1rr1s,0.101021,0.047574,0.974745,0.974745,H,r^2 - 10*r + 1,23*s^4 + 236*s^3 - 158*s^2 + 28*s - 1,1,6,6,0,0,6,6,12,0,2,0,0,0,76176*x^4 - 15655680*x^3 - 4873680600*x^2 - 1071368640*x + 802061761
24,11r,1rr1s1s,0.545151,0.122612,0.932758,0.932758,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,1009*s^8 - 2616*s^7 + 16036*s^6 - 31640*s^5 + 28462*s^4 - 12712*s^3 + 2740*s^2 - 264*s + 9,3,3,6,2,0,6,3,12,0,1,0,0,0,1018081*x^8 - 55515744*x^7 - 7281553428*x^6 - 27034974864*x^5 + 2115737811792*x^4 - 21181593531456*x^3 + 33252579952128*x^2 - 23213110802688*x + 4498808677632
25,11r,1rrr1s,0.386106,0.104582,0.939902,0.939902,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,47*s^4 + 164*s^3 + 2*s^2 + 84*s - 9,2,7,6,0,0,6,6,12,0,6,0,0,0,2087027856*x^4 - 25663412736*x^3 + 1437032232*x^2 - 9184389120*x + 3289684177
26,11r,1s1s1s,0.154701,0.062782,0.971756,0.971756,H,3*r^2 + 6*r - 1,33*s^2 - 18*s + 1,1,2,6,0,0,6,0,12,0,0,0,0,0,13068*x^2 + 40032*x - 13633
27,11r,1s1s1s1s,0.414214,0.108194,0.956927,0.956927,E,r^2 + 2*r - 1,7*s^2 - 10*s + 1,2,2,8,0,0,8,0,16,0,0,0,0,0,98*x^2 - 368*x + 103
28,1rr,1111srs,0.637556,0.112757,0.918916,0.918915,L,r^4 - 10*r^2 - 8*r + 9,73*s^4 - 28*s^3 + 30*s^2 - 12*s + 1,2,2,2,0,6,0,0,4,0,0,2,0,0,2302128*x^4 + 9536960*x^3 + 4702392*x^2 + 5093824*x - 2147777
29,1rr,111srrs,0.545151,0.100272,0.918693,0.918693,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,2521*s^8 + 2984*s^7 - 1332*s^6 - 264*s^5 + 614*s^4 - 680*s^3 + 364*s^2 - 120*s + 9,3,3,3,2,6,0,0,6,0,1,3,0,0,1626992896*x^8 - 88621135872*x^7 - 26247462327936*x^6 - 810092895743232*x^5 + 4593496415362416*x^4 - 17138043795480768*x^3 + 18232742605227228*x^2 - 10394072341102512*x + 1877089485174129
30,1rr,111srs,0.280776,0.058739,0.937456,0.937456,E,2*r^2 + 3*r - 1,43*s^4 + 56*s^3 + 14*s^2 + 16*s - 1,1,2,2,0,4,0,0,4,0,0,2,0,0,7573504*x^4 + 6242304*x^3 + 2391532*x^2 + 4366048*x - 1741697
31,1rr,11srrrs,0.386106,0.076478,0.930672,0.930672,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,23*s^4 + 156*s^3 + 2*s^2 + 12*s - 1,2,7,6,0,6,0,0,12,0,6,6,0,0,499790736*x^4 - 15390881280*x^3 - 7111954008*x^2 - 5304745728*x + 2591913601
32,1rr,11srrs,0.101021,0.023527,0.965442,0.965442,H,r^2 - 10*r + 1,23*s^4 - 68*s^3 - 62*s^2 + 44*s - 1,1,6,6,0,6,0,0,12,0,2,6,0,0,76176*x^4 - 1486080*x^3 - 2495745240*x^2 - 5231499840*x + 1843429441
33,1rr,11srs1srs,0.533296,0.098605,0.936842,0.936842,L,8*r^3 + 3*r^2 - 2*r - 1,29*s^3 + 29*s^2 + 7*s - 1,1,2,4,0,2,0,0,8,0,0,4,0,0,861184*x^3 - 1547092*x^2 + 1263360*x - 262001
34,1rr,1srrs1srs,0.349198,0.070465,0.956465,0.956465,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,73*s^4 + 36*s^3 - 34*s^2 - 12*s + 1,1,6,12,0,0,0,0,24,0,2,12,0,0,767376*x^4 + 70166016*x^3 + 993978024*x^2 - 6039997440*x + 1744770913
35,1rssr,11ss,0.07848,0.071797,0.968463,0.968463,H,4*r^4 - 32*r^3 + 44*r^2 - 16*r + 1,s^2 - 14*s + 1,1,6,6,0,6,0,0,12,0,0,0,6,2,9*x^4 + 6696*x^3 + 1231734*x^2 - 1197576*x + 251929
36,1rsss,11ss,0.065979,0.057191,0.972116,0.972116,H,23*r^4 + 68*r^3 - 78*r^2 + 20*r - 1,9*s^2 - 18*s + 1,1,6,14,0,6,0,0,12,6,0,0,6,12,499790736*x^4 + 12879295488*x^3 - 333726217560*x^2 - 51728626944*x + 47574524161
37,rrr,111rsr,0.545151,0.084335,0.913294,0.913294,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,27*s^8 + 648*s^7 - 1332*s^6 + 48456*s^5 + 46554*s^4 + 12120*s^3 + 188*s^2 - 168*s + 3,3,3,1,2,6,0,3,0,0,0,3,0,0,5038848*x^8 + 389670912*x^7 - 47560659840*x^6 - 898719038208*x^5 + 13765106763216*x^4 - 148210245081216*x^3 + 185208702308180*x^2 - 122867476775088*x + 23611303668819
38,rrr,11rsr,0.101021,0.015628,0.962873,0.962873,H,r^2 - 10*r + 1,9*s^4 + 180*s^3 - 258*s^2 - 60*s + 1,1,6,2,0,6,0,6,0,0,0,6,0,0,11664*x^4 + 3048192*x^3 - 864748440*x^2 - 23846976*x + 88453201
39,rrr,11rsrsr,0.386106,0.059731,0.926535,0.926535,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,27*s^4 - 108*s^3 + 170*s^2 - 60*s + 3,2,7,6,0,6,0,6,0,0,0,18,0,0,314928*x^4 - 746496*x^3 - 237384*x^2 - 17629056*x + 5236667
40,rrr,1r1rsr,0.349198,0.054021,0.927766,0.927765,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,9*s^4 + 540*s^3 - 594*s^2 + 12*s + 1,1,6,2,0,0,0,12,0,0,0,6,0,0,11664*x^4 + 1617408*x^3 + 54519912*x^2 - 50717952*x + 10181329
41,rrss,111rssr,0.545151,0.055071,0.913759,0.913759,S,r^8 - 8*r^7 - 44*r^6 - 232*r^5 - 482*r^4 - 24*r^3 + 388*r^2 - 120*r + 9,s^16 - 80*s^15 - 4248*s^14 - 221520*s^13 - 4444340*s^12 + 1561200*s^11 + 369044216*s^10 - 1410564240*s^9 + 1569900342*s^8 - 255938800*s^7 - 123602920*s^6 - 142452720*s^5 - 41220692*s^4 - 675120*s^3 + 356616*s^2 - 10800*s + 81,3,3,3,2,6,0,3,0,0,0,3,3,1,65536*x^16 + 308281344*x^15 - 184633589760*x^14 + 57480026259456*x^13 - 1010513442889728*x^12 - 1654565676734251008*x^11 + 132415835553130825728*x^10 + 1101393084044250021888*x^9 - 453287393697023802706176*x^8 + 14425918624049121590556672*x^7 + 382496819650903589893520256*x^6 - 5751713343114886572683352576*x^5 + 27661002326531114554465584624*x^4 - 77819754982852364364018990720*x^3 + 80746582506448746118945242744*x^2 - 46144486322291138502240374400*x + 8319085290208051625240416161
42,rrss,11rssr,0.101021,0.010205,0.962997,0.962997,H,r^2 - 10*r + 1,s^2 - 98*s + 1,1,6,6,0,6,0,6,0,0,0,6,6,2,144*x^4 - 40648190424*x^2 + 3819363601
43,rrss,11rssrssr,0.386106,0.039005,0.928342,0.928342,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,81*s^8 - 1080*s^7 - 22788*s^6 - 101640*s^5 + 792550*s^4 - 101640*s^3 - 22788*s^2 - 1080*s + 81,2,7,18,0,6,0,6,0,0,0,18,18,6,892616806656*x^8 - 940487515398144*x^7 - 68548128907021056*x^6 - 26885748035302742016*x^5 + 874890342940595826528*x^4 - 3165051569226064538112*x^3 - 1779888200264625954096*x^2 - 1447695773511876160128*x + 658273584780024780289
44,rrss,1r1rssr,0.349198,0.035276,0.928636,0.928636,H,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,s^4 + 4*s^3 - 10*s^2 - 28*s + 1,1,6,6,0,0,0,12,0,0,0,6,6,2,144*x^4 + 347904*x^3 + 3860520*x^2 - 109215168*x + 31937041
45,111r,111s1s,0.699743,0.376571,0.917903,0.917903,L,r^4 + r^3 - 2*r^2 + 12*r - 8,s^4 + s^3 - 4*s^2 - 4*s + 2,2,1,2,0,2,4,0,4,0,0,0,0,0,262144*x^8 - 737280*x^6 - 480512*x^4 - 814060*x^2 + 73441
46,111r,11r1s,0.457156,0.331151,0.922595,0.922595,L,r^11 + 2*r^10 - 3*r^9 - 56*r^8 - 46*r^7 + 252*r^6 - 14*r^5 - 344*r^4 + 877*r^3 + 658*r^2 - 175*r - 128,s^11 + 8*s^10 + 17*s^9 - 2*s^8 - 30*s^7 + 12*s^6 + 46*s^5 - 16*s^4 - 15*s^3 + 20*s^2 - 11*s + 2,2,2,2,0,2,4,2,4,0,0,0,0,0,1048576*x^11 - 3325952*x^10 - 40566784*x^9 - 69715712*x^8 + 16916480*x^7 - 164813824*x^6 - 291113728*x^5 - 61112800*x^4 - 162278528*x^3 - 130279136*x^2 - 68725936*x + 36725981
47,111r,1r1r1s,0.769298,0.386662,0.91567,0.91567,H,2*r^6 - 2*r^5 + 2*r^4 + 6*r^3 - 3*r - 1,2*s^6 + 8*s^5 + 8*s^4 - 2*s^3 - 2*s^2 + 3*s - 1,2,2,2,0,0,4,4,4,0,0,0,0,0,1048576*x^12 + 2883584*x^10 + 376832*x^8 + 532480*x^6 - 384*x^4 + 7116*x^2 - 961
48,111r,1rr1s,0.320328,0.294092,0.923074,0.923074,S,r^16 - 40*r^15 + 672*r^14 - 5960*r^13 + 27908*r^12 - 98952*r^11 + 537232*r^10 - 748968*r^9 + 3049934*r^8 - 3102968*r^7 + 5875392*r^6 - 2816344*r^5 + 4005076*r^4 - 3306072*r^3 + 822672*r^2 - 46008*r + 729,s^16 + 24*s^15 + 192*s^14 + 928*s^13 + 3380*s^12 + 8792*s^11 + 13024*s^10 + 4416*s^9 - 14242*s^8 - 14392*s^7 + 6272*s^6 + 9824*s^5 - 2908*s^4 - 2616*s^3 + 1312*s^2 - 192*s + 9,3,3,3,2,0,6,3,6,0,1,0,0,0,268435456*x^16 + 57327747072*x^15 - 4794159120384*x^14 - 801245781688320*x^13 + 9323163030417408*x^12 + 984709281502199808*x^11 + 15401859603725657088*x^10 + 82806653048652324864*x^9 + 63698202743763370752*x^8 - 836898065202694864896*x^7 + 1063374599243764274112*x^6 - 1336537958345676043776*x^5 + 1706438832005901060432*x^4 - 1226995856347502361600*x^3 + 970108876249597567116*x^2 - 812855179005892081632*x + 175886300643749531361
49,111r,1rrr1s,0.693796,0.375661,0.958895,0.958895,H,81*r^8 - 216*r^7 - 324*r^6 - 24*r^5 - 170*r^4 - 5832*r^3 + 4892*r^2 - 456*r + 1,s^8 + 8*s^7 + 16*s^6 + 8*s^5 + 30*s^4 + 88*s^3 + 40*s^2 - 32*s + 1,6,8,6,2,0,12,6,12,0,6,0,0,0,411532869396640917856401*x^16 - 258767590175023712253829200*x^14 + 15339299350436034332065452864*x^12 - 83752587052753809847460440320*x^10 - 89869794797539924973151042816*x^8 - 524843037094812902870587453440*x^6 + 26566336141261418826436386816*x^4 - 11967851777829108262292140032*x^2 + 1316108255988272056341643264
50,111r,1s1s1s,0.553553,0.35152,0.918848,0.918848,S,3*r^3 - 3*r^2 + 17*r - 9,3*s^3 + 9*s^2 + 5*s - 3,3,1,3,2,0,6,0,6,0,0,0,0,0,306110016*x^6 - 128035728*x^4 + 17236300*x^2 - 729147
51,111rr,1rrrrs,0.792,0.637945,0.909503,0.909503,L,4*r^5 + 12*r^3 + r - 8,15*s^5 + 42*s^4 + 22*s^3 - 16*s^2 - 9*s - 2,2,2,2,0,0,4,2,4,0,0,2,0,0,11059200*x^5 + 688896*x^4 + 1011968*x^3 - 453536*x^2 - 41488*x - 1861
52,111rr,1srrrs,0.711748,0.610306,0.909706,0.909706,H,6561*r^12 + 26244*r^11 + 48114*r^10 + 41796*r^9 - 31185*r^8 - 97848*r^7 - 13572*r^6 + 70248*r^5 + 2959*r^4 - 23500*r^3 + 7602*r^2 - 556*r + 1,1647*s^12 + 14580*s^11 + 47502*s^10 + 63972*s^9 + 17201*s^8 - 26136*s^7 - 5052*s^6 + 1768*s^5 - 7295*s^4 + 3108*s^3 - 754*s^2 + 52*s - 1,6,7,6,2,0,12,0,12,0,6,6,0,0,136906185192966589190344704*x^12 + 4574809787945843656388247552*x^11 + 26185555608081685224963471360*x^10 - 123251134682213385080116248576*x^9 - 80901243318322811806171382016*x^8 + 365891957508208943524211490816*x^7 - 140565545654835414706756759296*x^6 - 755234011270009422093090926592*x^5 - 132412964274507735459306157968*x^4 + 111502084419394219033259452416*x^3 + 7288826812708457701880034552*x^2 - 5302591986720113200941440640*x + 711600461024380548768694849
53,11r1r,1r1s1s,0.834306,0.65105,0.909306,0.909307,H,4*r^8 - 36*r^7 - 27*r^6 + 162*r^5 + 135*r^4 - 88*r^3 - 73*r^2 - 14*r + 1,89*s^8 + 1344*s^7 + 4008*s^6 - 464*s^5 - 2410*s^4 + 176*s^3 + 296*s^2 - 96*s + 1,4,4,4,0,0,4,4,16,0,0,0,0,0,129777664*x^8 + 11526176768*x^7 - 38395680512*x^6 + 22192248320*x^5 - 41913015856*x^4 - 63721188256*x^3 + 41344255112*x^2 - 80069696280*x + 21526627817
54,11r1r,1s1s1s,0.786663,0.635015,0.909751,0.909751,H,3*r^6 + 42*r^5 + 161*r^4 + 108*r^3 - 123*r^2 - 54*r - 9,141*s^6 - 1146*s^5 + 2503*s^4 - 1340*s^3 + 75*s^2 + 22*s + 1,3,2,3,1,0,3,0,12,0,0,0,0,0,4831083*x^6 + 26673948*x^5 + 84758504*x^4 - 273011712*x^3 - 454553856*x^2 + 868119552*x - 207297792
55,11r1s,111s1s,0.840201,0.608673,0.910069,0.910069,L,r^8 + 2*r^7 - 11*r^6 + 16*r^5 + 32*r^4 - 112*r^3 + 128*r^2 - 128*r + 64,s^8 - 4*s^7 - 14*s^6 + 44*s^5 + 69*s^4 - 120*s^3 - 56*s^2 + 32*s + 16,2,1,2,0,2,2,0,4,2,0,0,0,0,16384*x^8 + 233472*x^7 + 37120*x^6 - 1191552*x^5 + 900180*x^4 - 1274560*x^3 + 615425*x^2 - 414672*x + 95492
56,11r1s,1r1r1s,0.879994,0.616368,0.909417,0.909417,L,25*r^12 - 58*r^11 + 21*r^10 + 112*r^9 - 78*r^8 - 64*r^7 + 66*r^6 - 52*r^5 - 107*r^4 + 10*r^3 + 61*r^2 + 28*r + 4,25*s^12 + 58*s^11 - 187*s^10 - 1128*s^9 - 2734*s^8 - 3092*s^7 - 782*s^6 - 88*s^5 - 747*s^4 - 278*s^3 + 393*s^2 + 304*s + 64,2,2,2,0,0,2,4,4,2,0,0,0,0,4849664000*x^12 - 19286458368*x^11 + 21669294080*x^10 + 57916600320*x^9 - 133427508480*x^8 + 179387136000*x^7 - 106103672832*x^6 + 46881649408*x^5 - 10889731360*x^4 + 2392032000*x^3 - 658306640*x^2 + 206137344*x - 43798993
57,11r1s,1rrr1s,0.838586,0.608353,0.909383,0.909383,H,6561*r^16 + 52488*r^14 - 213840*r^13 + 1692252*r^12 - 6892128*r^11 + 18517176*r^10 - 31166064*r^9 + 34236390*r^8 - 28918848*r^7 + 14427832*r^6 - 2249520*r^5 + 27292*r^4 - 60256*r^3 + 16648*r^2 - 272*r + 1,81*s^16 + 216*s^15 - 72*s^14 - 648*s^13 + 1884*s^12 - 18792*s^11 - 360920*s^10 - 1588744*s^9 - 3007802*s^8 - 2442168*s^7 - 156600*s^6 + 1012136*s^5 + 571292*s^4 + 55368*s^3 - 32424*s^2 - 5400*s + 625,6,7,6,2,0,6,6,12,6,6,0,0,0,5129361781262945365638316032*x^16 + 197127435916631645021880188928*x^15 - 13493591011343872629417575448576*x^14 - 80487760816274789046303351373824*x^13 - 416258112603521921347630034436096*x^12 - 973181988690759017909551560130560*x^11 - 1080312919566201423596707826024448*x^10 - 372642391507133357468537883328512*x^9 - 102517009438516499887612151284224*x^8 - 1143960686971771021597608064450560*x^7 - 390181175102655561182581677496320*x^6 - 1463543281044819552792927988703232*x^5 + 515470899553955170155229876322112*x^4 - 163048277444219732049503001513984*x^3 + 16449539011684885144462288518720*x^2 + 5852801177823226536969749294592*x + 677939749820410213563439589569
58,11r1s,1s1s1s,0.755569,0.590997,0.910105,0.910105,H,9*r^8 + 12*r^7 - 44*r^6 + 228*r^5 - 42*r^4 - 684*r^3 - 396*r^2 - 324*r + 729,9*s^8 - 12*s^7 - 212*s^6 - 68*s^5 + 822*s^4 - 68*s^3 - 212*s^2 - 12*s + 9,7,2,6,6,0,6,0,12,6,0,0,0,0,2910494032128*x^8 + 32690191527936*x^7 + 109826125786368*x^6 + 118798941828096*x^5 + 41809511481696*x^4 - 62055023125248*x^3 - 53639042623920*x^2 - 15019553282112*x + 9753846726577
59,11rr,111srs,0.618034,0.321758,0.917206,0.917206,L,r^2 + r - 1,31*s^4 + 44*s^3 - 12*s^2 + 48*s - 16,2,2,2,0,4,2,0,4,0,0,2,0,0,60523872256*x^8 + 23359291392*x^6 - 78823195136*x^4 - 44779841152*x^2 + 4371986641
60,11rr,11srrs,0.514719,0.290478,0.921391,0.921391,H,r^2 - 18*r + 9,23*s^4 - 108*s^3 - 126*s^2 + 324*s - 81,2,3,3,0,3,3,0,6,0,1,3,0,0,385641*x^4 + 3359232*x^3 - 3299845608*x^2 - 3737899872*x + 1380039136
61,11rr,11srs,0.25,0.187673,0.938898,0.938898,E,4*r - 1,7*s^2 + 20*s - 4,1,2,2,0,2,2,0,4,0,0,2,0,0,50176*x^2 - 261696*x + 73729
62,11rr,1r1rs,0.261204,0.193001,0.938158,0.938158,L,7*r^2 + 2*r - 1,7*s^4 + 20*s^3 + 2*s^2 + 4*s - 1,1,4,2,0,0,2,6,4,0,0,2,0,0,13176688*x^4 + 44255232*x^3 - 16516136*x^2 + 28313600*x - 8265617
63,11rr,1rr1rs,0.674018,0.337336,0.914301,0.914301,H,r^6 - 38*r^5 + 111*r^4 + 60*r^3 - 49*r^2 - 22*r + 1,73*s^6 - 176*s^5 + 140*s^4 - 66*s^3 + 33*s^2 - 10*s + 1,3,6,3,1,0,3,9,6,0,2,3,0,0,72699496960000*x^12 - 204294498812884992*x^10 + 123118814088880987392*x^8 - 15786604586139245536896*x^6 - 9857207226721410102816*x^4 - 14404534419648695497488*x^2 + 1300351074619726712025
64,11rr,1rrrrs,0.5,0.285714,0.923712,0.923712,L,2*r - 1,7*s - 2,1,2,2,0,0,2,2,4,0,0,2,0,0,307328*x^2 - 26569
65,11rr,1srrrs,0.333333,0.224745,0.931337,0.931337,H,3*r - 1,2*s^2 + 4*s - 1,2,7,6,0,0,6,0,12,0,6,6,0,0,4782969*x^4 - 47125476*x^2 + 4104676
66,11rrr,1srsrs,0.593296,0.508858,0.912366,0.912366,L,16*r^6 - 24*r^4 - 8*r^3 + 5*r^2 + 2*r + 1,64*s^6 + 128*s^5 - 96*s^4 + 40*s^3 - s^2 - 6*s - 1,1,2,2,0,0,2,0,4,0,0,4,0,0,868352*x^6 - 2777088*x^5 - 3435008*x^4 - 280448*x^3 + 1192884*x^2 - 348832*x + 37217
67,11rs,111s1sss,0.82485,0.263856,0.924837,0.924837,L,r^10 + 4*r^9 - 4*r^8 - 56*r^7 - 178*r^6 - 8*r^5 + 1232*r^4 + 3064*r^3 + 2049*r^2 - 5468*r + 900,9*s^10 + 16*s^9 - 804*s^8 - 6272*s^7 - 17818*s^6 - 11200*s^5 + 43196*s^4 + 69248*s^3 - 19399*s^2 - 54992*s + 14400,2,1,4,0,2,4,0,4,2,0,0,2,0,1934917632000*x^10 + 227151896444928*x^9 + 289349266218752*x^8 - 2350298249094144*x^7 - 1509687112753920*x^6 - 5043040883366656*x^5 - 14853846822563808*x^4 + 69008619515451712*x^3 + 16816301806048912*x^2 + 52364933041508208*x - 18509214665667977
68,11rs,111ss,0.335808,0.185857,0.935077,0.935077,E,5*r^5 + 38*r^4 + 78*r^3 + 32*r^2 - 27*r + 2,s^5 - 30*s^3 - 48*s^2 + 53*s - 8,1,1,2,0,2,2,0,2,1,0,0,1,0,4000*x^5 + 123107*x^4 + 315928*x^3 - 4415912*x^2 + 9108448*x - 2329168
69,11rs,11r1ss,0.532019,0.225107,0.926993,0.926993,L,4*r^10 - 12*r^9 + 257*r^8 + 1628*r^7 + 4428*r^6 + 8300*r^5 + 6838*r^4 - 2108*r^3 - 3048*r^2 - 128*r + 225,s^10 - 8*s^9 - 136*s^8 - 740*s^7 - 1994*s^6 - 2892*s^5 - 1748*s^4 + 1764*s^3 + 929*s^2 - 4268*s + 900,2,2,4,0,2,4,2,4,2,0,0,2,0,11664000000*x^20 - 1153737340260736*x^18 - 41941096483399772*x^16 - 7485875917827616272*x^14 - 199522474781791792144*x^12 - 4410409381991922257515*x^10 + 46959931731689607471042*x^8 - 163132925565924375865171*x^6 - 296937130809632590188148*x^4 - 164445682739398003710992*x^2 + 16673743223574102819904
70,11rs,1r1r1ss,0.867107,0.268266,0.921134,0.921134,H,256*r^14 - 576*r^13 - 348*r^12 - 2572*r^11 - 3415*r^10 + 14912*r^9 + 37340*r^8 + 26568*r^7 - 6866*r^6 - 22704*r^5 - 14856*r^4 - 3836*r^3 + 241*r^2 + 368*r + 64,9*s^14 - 2*s^13 - 1779*s^12 - 22688*s^11 - 141966*s^10 - 530732*s^9 - 1243502*s^8 - 1807752*s^7 - 1520843*s^6 - 675042*s^5 - 323167*s^4 - 205256*s^3 + 92176*s^2 - 58368*s + 16384,2,2,4,0,0,4,4,4,2,0,0,2,0,133590662774784*x^14 + 45469753610862592*x^13 + 243473548096569344*x^12 + 7355532369171841024*x^11 - 21682420299016292352*x^10 + 139611543901065965312*x^9 - 74959179475957855477*x^8 + 18626315140988884370*x^7 + 5026789058310586003*x^6 + 103494230865355118404*x^5 - 41665288483491973948*x^4 + 18438451403506389312*x^3 - 3690683288810465904*x^2 + 826004760377944896*x - 310726382119498816
71,11rs,1r1ss,0.18868,0.14134,0.951356,0.951356,E,4*r^6 - 12*r^5 + 137*r^4 - 28*r^3 + 778*r^2 - 576*r + 81,9*s^6 + 52*s^5 + 190*s^4 + 444*s^3 + 321*s^2 - 168*s + 16,1,2,4,0,0,4,2,4,2,0,0,2,0,310542336*x^6 - 3106025472*x^5 + 13882766832*x^4 - 26604453632*x^3 + 21203279064*x^2 + 7587052352*x - 3612237241
72,11rs,1rr1ss,0.413348,0.203275,0.927238,0.927238,S,r^8 - 16*r^7 + 204*r^6 - 1904*r^5 + 230*r^4 - 12080*r^3 + 5580*r^2 - 208*r + 1,s^8 + 4*s^7 - 2*s^6 - 52*s^5 - 123*s^4 - 32*s^3 + 112*s^2 - 40*s + 4,3,3,6,2,0,6,3,6,3,1,0,3,0,1048576*x^16 - 15313963008*x^14 + 28071522329913*x^12 - 3758180308431156*x^10 + 219571466257658502*x^8 - 5264377202179157004*x^6 - 45759536927245026567*x^4 - 83637152379789803640*x^2 + 7636606359448753296
73,11rs,1rrr1ss,0.822965,0.263654,0.920565,0.920565,H,6561*r^22 - 74358*r^21 + 337527*r^20 - 1301508*r^19 + 4741011*r^18 + 27818370*r^17 - 78152571*r^16 - 418203696*r^15 - 420324134*r^14 + 1571541812*r^13 + 13594725142*r^12 + 20387617384*r^11 - 58081383818*r^10 - 182311841868*r^9 - 43869416006*r^8 + 241113652176*r^7 + 130057464597*r^6 - 183012079806*r^5 + 27922930659*r^4 - 857822724*r^3 + 10075239*r^2 - 48438*r + 81,s^22 - 264*s^21 - 3614*s^20 - 3428*s^19 + 216435*s^18 + 1824976*s^17 + 7069132*s^16 + 14263720*s^15 + 11626555*s^14 - 3538420*s^13 + 5839838*s^12 + 54056524*s^11 + 46009093*s^10 - 45979944*s^9 - 48247812*s^8 + 38482512*s^7 + 18864516*s^6 - 20303292*s^5 + 5249812*s^4 - 514528*s^3 + 23336*s^2 - 496*s + 4,6,7,12,2,0,12,6,12,6,6,0,6,0,2686296327494009485350006694801833984*x^22 - 435583278781132311694820791589940762771456*x^21 - 33182480960092853553533173848173639176814592*x^20 + 103196375310528677365779180510345670416138240*x^19 + 36919955337139916553033434595085403595006541824*x^18 + 318798522577547315725665342201332134237458923520*x^17 - 9575013449086469191663725684915861166225562075136*x^16 - 137219140334577719483495421496673332067998277566464*x^15 - 407731355131452894816432576824667395408180352417792*x^14 + 1497332164596396096853453336071989897555850303111168*x^13 + 9476751876638995217788884842743842344630629328166912*x^12 + 17432208297513432245914730923161029008156525196476416*x^11 + 10916707287063609511149805882947587474875089885603840*x^10 - 7834694240401749942198192051419720515183624647770112*x^9 - 17798568229127339701465528739911854024414311761172992*x^8 - 9018988338535566128469197164838135327287590366707712*x^7 + 3332913351121811876132408569306829421882275185507776*x^6 + 6702275696809502493223858529973656601811712100301824*x^5 + 3967908952574734305349982899476488107299146696192400*x^4 + 1386099774501666286861725340576629243887271692822016*x^3 + 176597986871966583636852260136562739928951286004484*x^2 - 114312060661227465541257267019411610931111521974080*x - 59697819141719844457036951746633659510541660309561
74,11rs,1s1s1ssss,0.737453,0.253942,0.926183,0.926183,S,81*r^12 + 324*r^11 - 54*r^10 - 4860*r^9 - 14409*r^8 + 39240*r^7 + 190188*r^6 + 375144*r^5 + 465487*r^4 - 735500*r^3 + 79594*r^2 - 2028*r + 9,9*s^12 + 96*s^11 + 316*s^10 - 520*s^9 - 5442*s^8 - 8008*s^7 + 12228*s^6 + 29192*s^5 - 11215*s^4 - 25272*s^3 + 15352*s^2 - 2784*s + 144,3,1,6,2,0,6,0,6,3,0,0,3,0,58773123072*x^12 - 6782173514496*x^11 - 440828190644733*x^10 + 872180368421076*x^9 + 34503634047065553*x^8 + 2042221847517288*x^7 - 634855032596022831*x^6 - 1572173554044298572*x^5 - 1931513049750519909*x^4 - 1927719044310948192*x^3 - 578744570709652024*x^2 - 340179159086145216*x + 218492619963428784
75,11rs,1s1sss,0.263299,0.166313,0.946257,0.946257,E,r^3 + 2*r^2 + 7*r - 2,s^3 + 6*s^2 + 11*s - 2,1,1,4,0,0,4,0,4,2,0,0,2,0,65536*x^6 - 142080*x^4 + 2756972*x^2 - 249001
76,11rsr,111ss,0.499692,0.445999,0.915933,0.915933,L,r^8 + 8*r^7 + 20*r^6 + 16*r^5 + 2*r^4 + 8*r^3 + 4*r^2 - 8*r + 1,s^8 - 8*s^7 - 16*s^6 + 16*s^5 - 8*s^4 + 64*s^2 - 64*s + 16,2,2,2,0,4,2,0,4,0,0,0,2,0,256*x^8 + 20992*x^7 + 285696*x^6 - 2315136*x^5 - 4583264*x^4 - 2564512*x^3 - 183456*x^2 + 227160*x + 50733
77,11rsr,11r1ss,0.79358,0.568864,0.909962,0.909962,L,r^4 + 4*r^3 + 6*r^2 - 4*r - 3,s^8 - 4*s^7 + 6*s^6 - 24*s^5 + 31*s^4 - 40*s^3 + 10*s^2 - 12*s + 9,2,2,2,0,2,2,2,4,0,0,0,2,0,62208*x^8 + 27648*x^7 - 686080*x^6 + 2208768*x^5 - 872224*x^4 - 3401536*x^3 + 3765600*x^2 + 2591584*x - 981881
78,11rsr,1rr1ss,0.729594,0.545069,0.909931,0.909931,H,9*r^4 - 180*r^3 + 174*r^2 - 36*r + 1,9*s^4 - 108*s^3 + 390*s^2 - 492*s + 169,7,6,6,6,0,6,6,12,0,2,0,6,0,446224*x^4 + 43842816*x^3 - 909751704*x^2 - 14546659392*x + 4288545657
79,11rsr,1s1sss,0.618034,0.5,0.913512,0.913511,L,r^2 + r - 1,2*s - 1,1,1,2,0,0,2,0,4,0,0,0,2,0,64*x^2 + 88*x - 31
80,1r1r,1111s,0.529888,0.291004,0.916939,0.916939,L,r^5 + 10*r^4 + 26*r^3 + 12*r^2 - 19*r + 2,s^5 - 2*s^4 + 2*s^3 - 7*s + 2,2,2,1,0,6,0,0,4,0,0,0,0,0,16384*x^5 - 191248*x^4 - 547776*x^3 - 371176*x^2 + 528*x + 46439
81,1r1r,111r1s,0.807086,0.370614,0.911339,0.911339,L,4*r^7 + 4*r^6 - 39*r^5 - 64*r^4 + 14*r^3 + 44*r^2 + 13*r - 8,s^7 + 6*s^6 + 7*s^5 + 12*s^4 + 19*s^3 + 14*s^2 + 13*s - 8,2,2,1,0,4,0,2,4,0,0,0,0,0,4194304*x^7 + 26558464*x^6 + 50798592*x^5 + 31997680*x^4 + 7902144*x^3 - 3256488*x^2 + 65264*x - 285289
82,1r1r,111s1s,0.666667,0.333333,0.916298,0.916298,L,3*r - 2,3*s - 1,1,1,1,0,2,0,0,4,0,0,0,0,0,24*x - 7
83,1r1r,11r1s,0.414214,0.249038,0.924098,0.924098,E,r^2 + 2*r - 1,s^4 + 4*s - 1,1,2,1,0,2,0,2,4,0,0,0,0,0,112*x^4 - 112*x^3 - 44*x^2 - 140*x + 47
84,1r1r,11rr1s,0.753869,0.357117,0.911064,0.911064,H,9*r^12 - 156*r^11 - 14*r^10 + 4196*r^9 - 409*r^8 - 33400*r^7 + 4540*r^6 + 20008*r^5 + 359*r^4 - 2924*r^3 - 398*r^2 - 12*r + 9,9*s^12 + 48*s^11 - 74*s^10 + 144*s^9 + 423*s^8 - 160*s^7 - 428*s^6 - 96*s^5 + 103*s^4 + 112*s^3 + 22*s^2 - 48*s + 9,7,6,3,6,6,0,6,12,0,2,0,0,0,82497470644224*x^12 + 2958825412509696*x^11 - 22491803495227392*x^10 - 105065202114017280*x^9 + 48048249693954816*x^8 + 150006875169595392*x^7 - 323902806974477568*x^6 - 66891502238416128*x^5 + 338726921804659680*x^4 - 19784710015255872*x^3 - 90136139953505200*x^2 - 5382508400521848*x + 7531383605951547
85,1r1r,11s1s,0.333333,0.21525,0.932364,0.932364,L,3*r - 1,3*s^2 + 4*s - 1,1,2,2,0,2,0,0,8,0,0,0,0,0,324*x^2 - 2256*x + 641
86,1r1r,11s1s1s,0.823826,0.374715,0.917634,0.917634,L,5*r^5 + 14*r^4 - 98*r^3 + 40*r^2 + 21*r + 2,s^5 + 2*s^4 - 14*s^3 - 12*s^2 + s + 2,2,2,3,0,2,0,0,12,0,0,0,0,0,2048000*x^5 - 286288*x^4 - 10563648*x^3 - 16656456*x^2 - 7483216*x + 3867859
87,1r1r,1r1r1s,0.750644,0.356276,0.91349,0.91349,L,r^4 - 4*r^3 - 2*r^2 + 2*r + 1,s^4 + 6*s^3 + 2*s - 1,1,2,1,0,0,0,4,4,0,0,0,0,0,4*x^4 + 12*x^3 + 8*x^2 - 1
88,1r1r,1r1s1s,0.581455,0.307774,0.921271,0.921271,L,2*r^3 - 11*r^2 + 4*r + 1,s^3 + 7*s^2 + s - 1,1,2,2,0,0,0,2,8,0,0,0,0,0,1024*x^3 - 868*x^2 - 2640*x + 823
89,1r1r,1rr1s,0.235076,0.167592,0.94186,0.94186,H,9*r^4 - 120*r^3 + 82*r^2 - 3,9*s^4 + 12*s^3 - 14*s^2 - 4*s + 1,1,6,3,0,0,0,6,12,0,2,0,0,0,108*x^4 + 8136*x^3 - 31552*x^2 - 38916*x + 14283
90,1r1r,1rrr1s,0.658088,0.330871,0.914808,0.914808,H,9*r^4 - 120*r^3 + 82*r^2 - 3,s^4 + 16*s^3 + 22*s^2 - 3,2,7,3,0,0,0,6,12,0,6,0,0,0,944784*x^4 - 3219264*x^3 - 6755832*x^2 - 1558800*x + 1099453
91,1r1r,1s1s1s,0.464102,0.267949,0.928604,0.928604,H,r^2 + 6*r - 3,s^2 - 4*s + 1,1,2,3,0,0,0,0,12,0,0,0,0,0,27*x^2 + 36*x - 13
92,1r1r,1srsrs,0.230293,0.165044,0.939949,0.939949,E,r^4 + 2*r^3 - 2*r^2 - 4*r + 1,s^4 + 2*s^3 + 6*s - 1,1,2,1,0,4,0,0,4,0,0,0,0,0,2*x^4 + 10*x^3 + 8*x^2 - 1
93,1r1rr,1s1srs,0.691972,0.557834,0.911166,0.911166,H,4*r^6 + 12*r^5 + 9*r^4 - 16*r^3 - 6*r^2 + 4*r + 1,23*s^6 + 6*s^5 - 39*s^4 + 52*s^3 + s^2 - 10*s - 1,2,4,4,0,0,0,0,16,0,0,4,0,0,8667136*x^6 - 67539968*x^5 + 192296976*x^4 - 269151104*x^3 + 217294152*x^2 - 92337056*x + 13841521
94,1r1s,1111s,0.485191,0.204,0.921404,0.921404,L,7*r^6 + 50*r^5 + 97*r^4 + 20*r^3 - 55*r^2 + 10*r - 1,4*s^6 - 12*s^5 + s^4 + 8*s^3 - 6*s^2 - 4*s + 1,2,2,2,0,6,0,0,4,2,0,0,0,0,87808*x^6 + 99328*x^5 - 1164240*x^4 + 5109312*x^3 + 4698600*x^2 + 2263744*x - 1188673
95,1r1s,111r1s,0.736555,0.248062,0.915309,0.915309,L,2*r^5 + 8*r^4 + 6*r^3 - 5*r^2 - 2*r - 1,8*s^5 - 8*s^4 + 2*s^3 + 4*s - 1,2,2,2,0,4,0,2,4,2,0,0,0,0,67108864*x^10 + 135266304*x^8 + 110673920*x^6 + 36056832*x^4 + 2699808*x^2 - 564001
96,1r1s,111s1s,0.561553,0.219224,0.924297,0.924297,L,r^2 + 3*r - 2,2*s^2 - 5*s + 1,1,1,2,0,2,0,0,4,2,0,0,0,0,512*x^4 - 3383*x^2 + 289
97,1r1s,11r1s,0.364737,0.175341,0.931017,0.931017,L,16*r^6 + 48*r^5 - 19*r^4 - 136*r^3 - 62*r^2 + 16*r + 9,64*s^6 - 128*s^5 + 132*s^4 - 68*s^3 + 33*s^2 - 10*s + 1,1,2,2,0,2,0,2,4,2,0,0,0,0,262144*x^6 + 98304*x^5 - 201472*x^4 + 287744*x^3 - 297500*x^2 + 120672*x - 15971
98,1r1s,11r1s1s,0.840519,0.262214,0.920708,0.920708,L,25*r^8 + 108*r^7 - 596*r^6 - 4228*r^5 - 6642*r^4 + 2180*r^3 + 7836*r^2 - 1964*r + 81,400*s^8 - 2528*s^7 + 6648*s^6 - 9048*s^5 + 6697*s^4 - 2600*s^3 + 494*s^2 - 40*s + 1,2,2,4,0,2,0,2,8,4,0,0,0,0,96000*x^8 + 4732928*x^7 - 24495648*x^6 - 600009472*x^5 - 1181983545*x^4 - 2027429160*x^3 - 1127067056*x^2 - 822600232*x + 398949556
99,1r1s,11rr1s,0.667499,0.237538,0.914656,0.914656,H,r^12 - 4*r^11 + 66*r^10 - 3324*r^9 + 727*r^8 + 56696*r^7 + 81500*r^6 - 29400*r^5 - 46657*r^4 + 332*r^3 + 5314*r^2 + 276*r + 9,64*s^12 - 704*s^11 + 15792*s^10 - 33536*s^9 + 29964*s^8 - 4540*s^7 - 4859*s^6 + 3322*s^5 - 1757*s^4 + 136*s^3 + 307*s^2 - 102*s + 9,7,6,6,6,6,0,6,12,6,2,0,0,0,3667058260746542177510986177635680256*x^24 - 5630150716644261712360380933112024006656*x^22 - 2908792954402398676712456630667639049420800*x^20 - 40382172913832552368531208245275555822305280*x^18 + 305719997637194582425927019182637868517970411520*x^16 - 2740159490471284960242222987885928270029645152256*x^14 + 4731563436937444064593384695994407300240903475200*x^12 - 4567442651093668698229892655638266008446995531776*x^10 + 3241688262719724771680172153248777595413399682816*x^8 - 1600322966879507995404267180746215412005888042752*x^6 + 389449078604966188157168710811689750832914148976*x^4 - 42058241653233608026936261791065066384896521096*x^2 + 1592466445666690815936835488537436893998146369
100,1r1s,11s1s,0.265449,0.145672,0.943442,0.943442,L,56*r^5 + 339*r^4 + 492*r^3 - 66*r^2 - 20*r - 1,32*s^5 - 84*s^4 + 28*s^3 + 31*s^2 + 2*s - 1,1,2,4,0,2,0,0,8,4,0,0,0,0,351232*x^5 + 2138916*x^4 + 1280640*x^3 - 5265147*x^2 + 3911264*x - 752684
101,1r1s,11s1s1s,0.642794,0.23352,0.928316,0.928316,L,153*r^8 + 2044*r^7 + 9820*r^6 + 18828*r^5 + 6494*r^4 - 13516*r^3 - 916*r^2 + 4*r + 1,144*s^8 - 992*s^7 + 2168*s^6 - 1368*s^5 - 551*s^4 + 568*s^3 + 62*s^2 - 40*s + 1,2,2,6,0,2,0,0,12,6,0,0,0,0,543338496*x^8 + 64442482688*x^7 - 24765608448*x^6 - 3430432987136*x^5 - 2699048879952*x^4 + 16310233670208*x^3 + 27159113240536*x^2 + 8105231047328*x - 5158960227121
102,1r1s,1r1r1s,0.661574,0.236587,0.919752,0.919752,L,5*r^3 + 2*r^2 - 2*r - 1,20*s^3 - 8*s^2 + 5*s - 1,1,2,2,0,0,0,4,4,2,0,0,0,0,32768000*x^6 + 4427776*x^4 + 150348*x^2 - 66049
103,1r1s,1r1s1s,0.457696,0.198015,0.933765,0.933765,L,4*r^4 + 20*r^3 + 21*r^2 - 12*r - 1,8*s^4 - 20*s^3 + 14*s^2 + 3*s - 1,1,2,4,0,0,0,2,8,4,0,0,0,0,33554432*x^8 + 60833792*x^6 + 361940*x^4 - 58242767*x^2 + 5098564
104,1r1s,1r1s1s1s,0.948799,0.275178,0.926316,0.926316,L,5*r^4 + 24*r^3 + 15*r^2 - 38*r - 2,20*s^4 - 36*s^3 + 13*s^2 + 6*s - 2,2,2,6,0,0,0,2,12,6,0,0,0,0,134217728000*x^8 + 34611396608*x^6 - 71231872768*x^4 - 310687920608*x^2 + 27519160321
105,1r1s,1rr1s,0.188927,0.117184,0.952587,0.952587,H,r^8 - 8*r^7 + 164*r^6 - 2184*r^5 + 318*r^4 - 6808*r^3 + 148*r^2 + 168*r + 9,16*s^8 - 32*s^7 + 3128*s^6 - 3000*s^5 + 625*s^4 + 196*s^3 - 66*s^2 - 4*s + 1,1,6,6,0,0,0,6,12,6,2,0,0,0,764411904*x^8 + 78607024128*x^7 - 311838695424*x^6 + 49494741202944*x^5 - 274088834408304*x^4 + 386549744175360*x^3 + 76134282093480*x^2 - 180993493116864*x + 39294566146033
106,1r1s,1rrr1s,0.546813,0.216432,0.922828,0.922828,H,9*r^4 + 24*r^3 + 82*r^2 - 48*r - 3,4*s^4 - 4*s^3 + 37*s^2 + 6*s - 3,2,7,6,0,0,0,6,12,6,6,0,0,0,3656158440062976*x^8 + 13346657911480320*x^6 + 24683126862260880*x^4 - 45916537889544984*x^2 + 3769419822151201
107,1r1s,1s1s1s,0.333333,0.166667,0.944687,0.944687,H,3*r - 1,6*s - 1,1,2,6,0,0,0,0,12,6,0,0,0,0,6912*x^2 - 625
108,1r1s,1s1s1s1s,0.72844,0.246876,0.932968,0.932968,H,r^4 + 8*r^3 + 12*r^2 - 12*r - 1,4*s^4 - 20*s^3 + 13*s^2 + 2*s - 1,1,1,4,0,0,0,0,8,4,0,0,0,0,512*x^4 - 2624*x^3 + 4242*x^2 - 2520*x + 439
109,1r1s,1s1sss,0.205569,0.123914,0.945296,0.945296,E,r^3 + 4*r^2 + 4*r - 1,4*s^3 - 8*s^2 + 9*s - 1,1,2,2,0,4,0,0,4,2,0,0,0,0,262144*x^6 + 1327104*x^4 + 5747436*x^2 - 531441
110,1r1ss,111s1s,0.778894,0.496826,0.910448,0.910448,H,9*r^8 + 12*r^7 - 242*r^6 + 436*r^5 + 665*r^4 - 2680*r^3 + 2680*r^2 - 1056*r + 144,9*s^8 - 120*s^7 - 380*s^6 + 2056*s^5 + 12846*s^4 - 29672*s^3 + 15220*s^2 - 2088*s + 81,7,3,6,6,6,0,0,12,6,0,0,0,2,40310784*x^8 + 19785129984*x^7 - 382531200768*x^6 - 143197157376*x^5 + 4901660112720*x^4 - 8256726829824*x^3 + 20025637979992*x^2 - 30674197374912*x + 7374545189181
111,1r1ss,11r1s,0.490566,0.409604,0.914148,0.914148,H,r^16 + 8*r^15 + 200*r^14 + 168*r^13 - 2708*r^12 + 17256*r^11 + 143512*r^10 + 237512*r^9 - 129386*r^8 - 494952*r^7 - 57672*r^6 + 274168*r^5 + 95884*r^4 - 45576*r^3 - 24728*r^2 + 1176*r + 1521,s^16 - 56*s^15 + 1328*s^14 - 19752*s^13 + 205668*s^12 - 1058488*s^11 + 635200*s^10 - 2219880*s^9 + 1383438*s^8 - 2197608*s^7 - 4238928*s^6 + 70344*s^5 + 538164*s^4 + 33624*s^3 + 65376*s^2 - 14904*s + 729,7,6,6,6,6,0,6,12,6,0,0,0,2,694403229435830009856*x^16 + 278012529395867817345024*x^15 + 18630991887926350954364928*x^14 + 738611516115560313232293888*x^13 + 18395542169005742771748028416*x^12 + 207978025059952774325836185600*x^11 + 454800230447334922670276837376*x^10 - 1279769515254871753893162024960*x^9 - 6157142241577013682817560654336*x^8 - 8543115495600831040172387844096*x^7 + 580864818965190523359677531136*x^6 + 4327362557180269954401883797504*x^5 - 773579686458845185314730725312*x^4 - 1760698632038334923057611143168*x^3 + 4034980989053852673646292779776*x^2 - 2531327334839824244316893084544*x + 436314617640967115491912884769
112,1r1ss,11rr1s,0.835556,0.510373,0.910029,0.910029,H,81*r^24 - 4536*r^23 + 69732*r^22 - 157320*r^21 - 2092814*r^20 - 3039720*r^19 + 36564404*r^18 + 108351656*r^17 - 361068273*r^16 - 742326704*r^15 + 1605938504*r^14 + 1610514224*r^13 - 2124241156*r^12 - 2361074768*r^11 + 372189192*r^10 + 1129648592*r^9 + 356589951*r^8 - 35625496*r^7 - 27301036*r^6 + 148696*r^5 + 746802*r^4 - 35912*r^3 - 1724*r^2 + 8*r + 1,81*s^24 - 5184*s^23 + 119628*s^22 - 1343088*s^21 + 8541946*s^20 - 33816224*s^19 + 132256588*s^18 - 708904432*s^17 + 3455683911*s^16 - 12297978624*s^15 + 25889397592*s^14 - 29803371744*s^13 + 11956776780*s^12 + 6318624064*s^11 - 4980911304*s^10 - 850223968*s^9 + 645916399*s^8 + 152411712*s^7 + 10943964*s^6 - 21697200*s^5 - 7902630*s^4 + 920160*s^3 + 378108*s^2 - 34992*s + 729,3,3,3,1,3,0,3,6,3,1,0,0,1,14068939428462592*x^24 + 3378469694682955776*x^23 + 238928438970411909120*x^22 - 1331726579213839368192*x^21 - 919998587410713516441600*x^20 - 39892674357047857061560320*x^19 - 189863455032387477916876800*x^18 + 32256170375316368174541176832*x^17 + 1005002604676096151658132602880*x^16 + 10977627731703895824952087019520*x^15 + 7133165025512138479069333291008*x^14 - 474987309181938508124856856412160*x^13 - 334156007349320110159670401462272*x^12 - 8319736587726678897266618821312512*x^11 + 90618475148988680522354593726817280*x^10 - 340941767557310116404100642476122112*x^9 + 663727816628974637660692422768086784*x^8 - 955266061399201595588754502069853184*x^7 + 1001727983585488005878119226027324928*x^6 - 842306911333722153466796351869996032*x^5 + 709435237247449878938728065679821024*x^4 - 608734372772482211345316257636114688*x^3 + 402967952957752335526339947523153572*x^2 - 160834719973014803800923389852697504*x + 23838580811134090632023947811732481
113,1r1ss,11s1s,0.463264,0.399158,0.91794,0.91794,H,1917*r^10 + 17298*r^9 + 25341*r^8 - 66120*r^7 - 4806*r^6 - 5172*r^5 + 7330*r^4 + 760*r^3 - 87*r^2 - 14*r + 1,9*s^10 - 210*s^9 + 1381*s^8 - 2584*s^7 - 2670*s^6 + 6260*s^5 + 7570*s^4 + 936*s^3 - 1179*s^2 - 306*s + 9,3,3,6,1,3,0,0,12,6,0,0,0,2,45369*x^10 + 11278404*x^9 + 129975960*x^8 - 101913220464*x^7 - 4317073269680*x^6 + 36754442817408*x^5 - 157756278422400*x^4 + 504657247650048*x^3 - 597435566211072*x^2 + 300918053541888*x - 48433889958912
114,1r1ss,1rrr1s,0.775589,0.496007,0.911071,0.911071,H,81*r^8 - 216*r^7 + 264*r^5 + 526*r^4 - 232*r^3 - 208*r^2 - 8*r + 1,s^8 - 40*s^6 - 208*s^5 - 74*s^4 - 160*s^3 - 8*s^2 + 48*s + 9,3,7,6,0,0,0,6,12,6,6,0,0,2,206930370816*x^8 + 26041209882624*x^7 - 13130989864704*x^6 + 8645340501504*x^5 + 3232183001184*x^4 - 34226750943360*x^3 + 11858388840336*x^2 - 11859945999456*x + 3239603050273
115,1r1ss,1s1s1s,0.656547,0.464102,0.915322,0.915322,H,r^4 - 4*r^3 + 10*r^2 + 36*r - 27,s^2 + 6*s - 3,1,1,3,0,0,0,0,6,3,0,0,0,1,104976*x^4 - 139968*x^3 + 219564*x^2 - 721008*x + 194137
116,1rr1s,111srs,0.787963,0.561911,0.909855,0.909855,H,r^8 + 4*r^7 - 20*r^5 - 22*r^4 + 12*r^3 + 16*r^2 - 4*r + 1,s^8 - 4*s^7 - 16*s^6 - 352*s^5 - 136*s^4 - 368*s^3 - 256*s^2 + 64*s + 144,2,2,2,0,4,0,0,4,2,0,2,0,0,56064*x^8 + 137216*x^7 - 885504*x^6 + 84736*x^5 + 696352*x^4 + 1274112*x^3 + 420944*x^2 + 17136*x - 75797
117,1rr1s,11srrs,0.72378,0.536428,0.909801,0.909801,H,9*r^8 - 672*r^7 + 12244*r^6 - 14288*r^5 - 55922*r^4 - 960*r^3 + 31428*r^2 + 432*r + 81,81*s^8 - 2520*s^7 + 21964*s^6 - 48072*s^5 + 35478*s^4 - 10152*s^3 - 32724*s^2 + 5832*s + 6561,7,6,6,6,6,0,0,12,6,2,6,0,0,34971232667904*x^8 + 131412349624320*x^7 - 209595658627037952*x^6 - 3553624844930893824*x^5 - 20801002474282541472*x^4 - 53156277619769498112*x^3 - 44053511782247057712*x^2 - 3825474091168189824*x + 6247229327940095833
118,1rr1s,11srs,0.373318,0.364082,0.922361,0.922361,L,8*r^3 + 15*r^2 + 4*r - 4,4*s^3 + 4*s^2 + 9*s - 4,1,2,2,0,2,0,0,4,2,0,2,0,0,32768*x^3 - 31488*x^2 + 12064*x - 1657
119,1rr1s,1rrrrs,0.719224,0.534565,0.91123,0.91123,L,2*r^2 - 7*r + 4,2*s^2 - 31*s + 16,1,2,2,0,0,0,2,4,2,0,2,0,0,2048*x^2 + 16096*x - 4841
120,1rr1s,1srrrs,0.601778,0.483738,0.912515,0.912515,H,9*r^4 - 84*r^3 - 2*r^2 + 28*r + 1,s^4 - 104*s^3 - 38*s^2 + 24*s + 9,2,7,6,0,0,0,0,12,6,6,6,0,0,2834352*x^4 + 75722688*x^3 - 320641128*x^2 - 490687248*x + 167702459
121,1rrr,11srsrs,0.689842,0.311445,0.917176,0.917176,L,64*r^6 - 32*r^5 - 32*r^4 + 16*r^3 + r^2 - 2*r + 1,16*s^6 + 48*s^5 + 48*s^4 + 24*s^3 + 3*s^2 - 2*s - 1,1,2,2,0,2,0,0,4,0,0,4,0,0,770048*x^6 + 958464*x^5 + 115200*x^4 + 51328*x^3 - 41764*x^2 + 46464*x - 14629
122,1rrr,1srrsrs,0.51366,0.245949,0.923564,0.923564,H,r^8 - 444*r^7 + 2820*r^6 - 1156*r^5 - 266*r^4 + 60*r^3 + 4*r^2 + 4*r + 1,s^8 - 180*s^6 - 388*s^5 - 206*s^4 - 24*s^3 - 8*s^2 + 4*s + 1,1,6,6,0,0,0,0,12,0,2,12,0,0,32342208768*x^8 + 939420094464*x^7 + 4182508313856*x^6 + 3299866131456*x^5 - 9180951297696*x^4 - 10219597030656*x^3 + 3815675860560*x^2 - 74176211136*x + 10136337409
123,1rrrr,11rsrs,0.733046,0.54548,0.909455,0.909455,H,8*r^11 + 67*r^10 + 160*r^9 + 40*r^8 - 104*r^7 + 78*r^6 - 256*r^5 + 496*r^3 - 633*r^2 + 336*r - 64,s^11 + 39*s^10 + 164*s^9 + 540*s^8 + 1390*s^7 + 2450*s^6 + 2884*s^5 + 1644*s^4 + 89*s^3 - 769*s^2 - 176*s - 64,2,4,2,0,4,0,2,4,0,0,6,0,0,1048576*x^11 - 356364288*x^10 - 2378152192*x^9 - 5665707039*x^8 - 3014140736*x^7 - 17940682128*x^6 + 14077031360*x^5 - 24832738808*x^4 + 5784030752*x^3 + 13834151760*x^2 - 13751041024*x + 2838263888
124,1rrrr,1rrsrs,0.565683,0.440243,0.911989,0.911989,H,r^10 - 286*r^9 + 3905*r^8 - 4808*r^7 + 3154*r^6 - 1140*r^5 + 378*r^4 - 72*r^3 - 243*r^2 + 162*r - 27,13*s^10 - 286*s^9 + 21*s^8 + 184*s^7 + 234*s^6 + 140*s^5 - 62*s^4 + 1848*s^3 - 1239*s^2 + 162*s + 9,1,6,3,0,0,0,3,6,0,2,9,0,0,21824687547*x^10 + 221107090932*x^9 - 26335327105773*x^8 + 106134021066456*x^7 + 9495307960200*x^6 - 506658652866720*x^5 + 458320686749721*x^4 + 288682220976300*x^3 - 332059544977011*x^2 + 557587377329952*x - 143177099808397
125,1rrs,11srsrss,0.610609,0.196786,0.925399,0.925399,L,32*r^5 - r^4 + 16*r^3 - 14*r^2 - 1,s^5 - 4*s^4 + 46*s^3 + 8*s^2 + 17*s - 4,1,2,4,0,2,0,0,4,2,0,4,2,0,26843545600*x^10 + 897982488320*x^8 + 5811126579748096*x^6 + 1914703127895584*x^4 + 648004187112848*x^2 - 74437086502249
126,1rrs,1srsrrss,0.423023,0.148125,0.937034,0.937034,H,9*r^6 - 666*r^5 + 207*r^4 - 108*r^3 + 39*r^2 + 6*r + 1,9*s^6 + 36*s^5 - 18*s^4 - 216*s^3 + 93*s^2 - 36*s + 4,1,6,12,0,0,0,0,12,6,2,12,6,0,52478781362176*x^12 - 41297755535493120*x^10 + 37426460167892408064*x^8 - 17907601352352188446464*x^6 - 3531913665597563826960*x^4 - 60410346829715619144*x^2 + 45933939801851320521
127,1rrsr,11srss,0.591038,0.426704,0.913218,0.913218,L,8*r^5 - 4*r^4 + 16*r^3 - 17*r^2 + 6*r - 1,s^5 + 2*s^4 + 4*s^3 + s^2 + s - 1,1,2,2,0,2,0,0,4,0,0,2,2,0,206848*x^5 + 5120*x^4 + 42912*x^3 - 10836*x^2 + 1640*x - 1081
128,1rrsr,1srrss,0.396019,0.309139,0.9198,0.919799,H,r^8 - 180*r^7 + 708*r^6 - 860*r^5 - 458*r^4 + 276*r^3 + 4*r^2 - 4*r + 1,s^8 - 8*s^7 - 92*s^6 - 264*s^5 - 74*s^4 - 40*s^3 - 60*s^2 + 24*s + 1,1,6,6,0,0,0,0,12,0,2,6,6,0,16240787712*x^8 + 1344144181248*x^7 + 5222336848128*x^6 + 1443426227712*x^5 - 1383352949664*x^4 - 6072205590144*x^3 - 3149637322224*x^2 + 21027026208*x + 419751690241
129,1rs1s,111ss,0.476679,0.400692,0.918324,0.918324,H,391*r^8 + 1456*r^7 + 1132*r^6 - 800*r^5 - 494*r^4 + 496*r^3 - 132*r^2 - 1,361*s^8 + 64*s^7 + 212*s^6 + 384*s^5 + 94*s^4 - 64*s^3 - 28*s^2 + 1,2,2,4,0,4,0,0,4,6,0,0,2,0,26215269475*x^8 + 97432987878*x^7 + 152109897723*x^6 + 146428594228*x^5 + 69985332628*x^4 + 34029176000*x^3 + 5605647952*x^2 + 5649764928*x - 3917946176
130,1rs1s,11r1ss,0.737119,0.477507,0.912708,0.912708,L,16*r^16 - 416*r^15 + 952*r^14 + 8296*r^13 + 19329*r^12 + 46036*r^11 + 91114*r^10 + 93164*r^9 + 60351*r^8 + 24520*r^7 - 12252*r^6 - 34592*r^5 - 25457*r^4 - 7932*r^3 - 934*r^2 - 52*r + 1,6241*s^16 - 227304*s^15 + 91236*s^14 + 981536*s^13 + 702932*s^12 - 43880*s^11 + 523356*s^10 + 1302144*s^9 + 939830*s^8 + 173640*s^7 - 132068*s^6 - 93600*s^5 - 25964*s^4 - 3576*s^3 - 220*s^2 + 1,2,2,4,0,2,0,2,4,6,0,0,2,0,2398141696*x^16 - 10221832192*x^15 - 6819761462240*x^14 - 147408025935744*x^13 - 558111796052139*x^12 - 2235285937347152*x^11 - 4685780844827784*x^10 - 10679990587008520*x^9 - 13545211363167976*x^8 - 20727322181947416*x^7 - 13163958590228108*x^6 - 13242614268550688*x^5 + 456929092676752*x^4 - 2392521049401344*x^3 + 767604138238976*x^2 - 93865043722240*x + 57706854760448
131,1rs1s,1s1sss,0.54882,0.425011,0.917772,0.917772,L,r^4 - 6*r^3 - 3*r^2 - 4*r + 4,s^4 - 24*s^3 - 16*s^2 + 4*s + 3,1,1,4,0,0,0,0,4,6,0,0,2,0,1536*x^4 - 22912*x^3 + 27956*x^2 - 20192*x + 4073
132,1rsr,1111ss,0.575385,0.194146,0.917705,0.917705,L,2*r^3 + 7*r^2 + 4*r - 5,4*s^3 + 5*s - 1,2,2,2,0,6,0,0,4,0,0,0,2,0,524288000*x^6 - 147679488*x^4 + 32049760*x^2 - 1985281
133,1rsr,111r1ss,0.882604,0.259471,0.913852,0.913852,L,r^10 + 4*r^9 - 60*r^8 - 396*r^7 - 586*r^6 - 36*r^5 - 1308*r^4 - 3748*r^3 - 607*r^2 + 3088*r + 1600,16*s^10 + 32*s^9 + 24*s^8 + 56*s^7 + 153*s^6 - 12*s^5 + 126*s^4 - 92*s^3 - 7*s^2 - 56*s + 16,2,2,2,0,4,0,2,4,0,0,0,2,0,33554432000*x^10 + 520968208384*x^9 - 788403572736*x^8 + 418685796352*x^7 + 4968213059072*x^6 + 4956530470912*x^5 + 2077974038192*x^4 + 387525835456*x^3 - 37673868200*x^2 + 3598812832*x - 35649751633
134,1rsr,111s1sss,0.787693,0.240919,0.920396,0.920396,L,4*r^3 + r^2 - 2*r - 1,8*s^3 + 7*s^2 + 2*s - 1,1,1,2,0,2,0,0,4,0,0,0,2,0,640*x^3 + 148*x^2 + 28*x - 37
135,1rsr,111ss,0.253693,0.103129,0.938718,0.938718,E,5*r^6 + 2*r^5 - 29*r^4 - 20*r^3 + 15*r^2 - 6*r + 1,16*s^6 + 32*s^5 + 24*s^4 + 16*s^3 + s^2 - 10*s + 1,1,2,2,0,4,0,0,4,0,0,0,2,0,10240000*x^6 - 44195840*x^5 - 99127808*x^4 - 61870208*x^3 - 9234284*x^2 + 4034560*x + 2157697
136,1rsr,11r1ss,0.464796,0.166169,0.924522,0.924522,L,2*r^5 + 13*r^4 + 22*r^3 - 4*r - 1,8*s^5 + 4*s^4 + 6*s^3 + 11*s^2 + 4*s - 1,1,2,2,0,2,0,2,4,0,0,0,2,0,4294967296*x^10 - 21740126208*x^8 + 41639952384*x^6 - 22216322816*x^4 + 18578657100*x^2 - 1468192489
137,1rsr,11rr1ss,0.848181,0.252889,0.913256,0.913256,H,81*r^24 + 216*r^23 - 25020*r^22 - 241272*r^21 + 1013970*r^20 + 25220232*r^19 + 134890708*r^18 + 275854616*r^17 + 196210991*r^16 - 559071760*r^15 - 3221990392*r^14 - 5058440240*r^13 - 163875396*r^12 + 4442469520*r^11 + 2898112072*r^10 + 55214256*r^9 - 660134465*r^8 - 357773640*r^7 - 119494476*r^6 - 31961304*r^5 - 4708206*r^4 + 682344*r^3 + 469476*r^2 + 87480*r + 6561,331776*s^24 + 221184*s^23 + 92160*s^22 + 2525184*s^21 + 11161344*s^20 + 6524928*s^19 - 18361088*s^18 - 4441856*s^17 + 32503536*s^16 + 19207264*s^15 + 3937064*s^14 - 974040*s^13 - 33494815*s^12 - 32534924*s^11 + 9170794*s^10 + 21069100*s^9 + 4622831*s^8 - 3464056*s^7 - 1545580*s^6 + 83360*s^5 + 139471*s^4 + 7332*s^3 - 3078*s^2 - 756*s + 81,7,6,6,6,6,0,6,12,0,2,0,6,0,1745184858965935656734454566709362688*x^24 - 8215620510959373732295439060802994176*x^23 - 2358547549209114967771997419630592262144*x^22 + 13998756807504079738256429758240021020672*x^21 - 106411060235560194281412972598629752635392*x^20 + 755017877637627243644365799024063517032448*x^19 - 2719488377036954795798109370256328241446912*x^18 + 10619434946995160431648097716357452477235200*x^17 - 13643493944204578360824217639888193511751680*x^16 - 129481256123737593965170776091271090367627264*x^15 + 779152390410364734122490083482234541934379008*x^14 - 1969331475832315493038314180854135351789223936*x^13 + 1951156651986976408720164562137208275836841984*x^12 + 588965081904579090753379834495336497432231936*x^11 - 2452149556812431734288730748483416516672919552*x^10 - 909771333273449088166952252036373101941260288*x^9 + 3315075244224169683128864219876316460527242496*x^8 - 1328745536627483677402604782236300797696114688*x^7 + 233652372646757361277962446569048825630841600*x^6 - 496384669215881328736542076671377751281442816*x^5 + 181608301761488092066520003882364294698732112*x^4 + 32364062877967087927152792202695183769150464*x^3 + 57237180126344912742849262082723164024024296*x^2 - 52802232704395914996496198253814814446940800*x + 9397013563801220260585642138507763608261875
138,1rsr,11s1sss,0.410836,0.151397,0.933093,0.933093,L,560*r^5 + 323*r^4 - 20*r^3 - 50*r^2 - 12*r - 1,128*s^5 + 252*s^4 + 156*s^3 + 27*s^2 - 2*s - 1,1,2,4,0,2,0,0,8,0,0,0,4,0,10976000*x^5 - 41324156*x^4 + 60407904*x^3 - 41472539*x^2 + 18476112*x - 3115628
139,1rsr,1r1r1ss,0.846951,0.252651,0.916585,0.916585,L,8*r^7 - 5*r^6 + 46*r^5 + 45*r^4 - 20*r^3 - 31*r^2 - 10*r - 1,16*s^7 + 80*s^6 + 184*s^5 + 168*s^4 + 65*s^3 + 5*s^2 - 5*s - 1,1,2,2,0,0,0,4,4,0,0,0,2,0,4194304*x^7 + 16269312*x^6 + 25845760*x^5 + 3708416*x^4 - 31641472*x^3 - 18316620*x^2 - 7754336*x + 4515073
140,1rsr,1r1s1sss,0.728714,0.228714,0.926128,0.926128,L,6*r^2 - 3*r - 1,6*s^2 + 3*s - 1,1,2,4,0,0,0,2,8,0,0,0,4,0,1024*x^4 - 16797*x^2 + 1452
141,1rsr,1rr1ss,0.283697,0.113037,0.940871,0.940871,H,3*r^3 - 45*r^2 + 9*r + 1,12*s^3 - 9*s + 1,1,6,6,0,0,0,6,12,0,2,0,6,0,4194304*x^6 - 13160374272*x^4 + 84895648740*x^2 - 7508702523
142,1rsr,1rrr1ss,0.784167,0.240205,0.917352,0.917352,H,r^6 + 18*r^5 + 351*r^4 - 2052*r^3 + 495*r^2 + 594*r + 81,4*s^6 - 28*s^5 + 385*s^4 + 84*s^3 - 198*s^2 + 9,2,7,6,0,0,0,6,12,0,6,0,6,0,872002879488*x^6 - 2012986183680*x^5 - 3314597989392*x^4 + 4004795333376*x^3 + 6094185436440*x^2 + 729460494144*x - 804505979593
143,1rsr,1s1s1ssss,0.635671,0.208266,0.934849,0.934849,H,3*r^4 + 60*r^3 - 18*r^2 - 12*r - 1,4*s^4 - 28*s^3 - 27*s^2 + 2*s + 1,1,2,6,0,0,0,0,12,0,0,0,6,0,746496*x^4 + 2115072*x^3 - 748332*x^2 - 2209248*x + 662089
144,1rsrs,111ssss,0.86515,0.484497,0.911501,0.911501,H,r^11 + 18*r^10 + 132*r^9 + 568*r^8 + 1454*r^7 + 1788*r^6 + 308*r^5 - 680*r^4 + 121*r^3 - 670*r^2 - 1120*r + 128,s^11 - 824*s^10 + 5452*s^9 - 14096*s^8 + 24438*s^7 - 20688*s^6 + 15404*s^5 - 13520*s^4 - 3375*s^3 + 5480*s^2 + 192*s - 512,2,2,4,0,4,0,0,4,2,0,0,6,0,8388608*x^11 + 500052328448*x^10 + 768946407424*x^9 - 6642572827952*x^8 + 2309222408008*x^7 + 17174811503973*x^6 - 62656335250172*x^5 - 572486841556*x^4 + 2703493119008*x^3 + 336436507184*x^2 - 22781711040*x + 34814666816
145,1rsrs,11ssss,0.438405,0.299248,0.920871,0.920871,L,5*r^6 + 38*r^5 + 39*r^4 - 28*r^3 + 19*r^2 - 10*r + 1,s^6 - 54*s^5 + 175*s^4 - 68*s^3 + 15*s^2 - 6*s + 1,1,2,4,0,2,0,0,4,2,0,0,6,0,1668800*x^6 - 1408977408*x^5 - 6390177584*x^4 + 19095551744*x^3 - 2358624412*x^2 - 611648928*x - 48761369
146,1rsrs,1r1ssss,0.82221,0.468169,0.912961,0.912961,H,2*r^9 + 17*r^8 + 120*r^7 + 56*r^6 + 60*r^5 - 2*r^4 - 88*r^3 - 40*r^2 + 2*r + 1,49*s^9 - 340*s^8 + 1200*s^7 - 1600*s^6 - 378*s^5 + 560*s^4 + 64*s^3 - 64*s^2 - 7*s + 4,1,2,4,0,0,0,2,4,2,0,0,6,0,24131043328*x^9 - 232456182528*x^8 + 388799116288*x^7 + 28056962816*x^6 + 3149489307392*x^5 - 228956736160*x^4 + 2089308490176*x^3 - 2002594178640*x^2 + 786578841296*x - 115705965299
147,1rssr,111ss,0.415072,0.294233,0.92418,0.922238,H,481*r^12 + 5532*r^11 + 19314*r^10 + 13676*r^9 - 55297*r^8 - 110280*r^7 - 31556*r^6 + 50744*r^5 + 7087*r^4 - 15828*r^3 + 6642*r^2 - 1188*r + 81,s^12 + 4*s^11 - 158*s^10 - 5836*s^9 - 20273*s^8 - 30072*s^7 - 11492*s^6 + 24456*s^5 + 50031*s^4 + 31860*s^3 - 20574*s^2 - 20412*s + 6561,1,3,6,0,0,0,0,12,0,0,0,6,2,18007908589891584*x^12 + 1948412566035726336*x^11 + 50632194597037996032*x^10 + 61780806078143698944*x^9 - 13974843488710188333312*x^8 + 15644471671183857661440*x^7 - 67491446305242244298688*x^6 + 199943937519670455055488*x^5 - 287451559996877515287744*x^4 + 344715620099395667306688*x^3 - 122510568104696666862180*x^2 + 14536873628251751607720*x - 696314562553955809297
148,1rssr,11r1ss,0.706662,0.432423,0.910531,0.910531,H,1296*r^20 - 6624*r^19 - 108968*r^18 - 465112*r^17 + 237057*r^16 + 5073016*r^15 + 6175832*r^14 - 6183400*r^13 - 6843124*r^12 + 6412440*r^11 + 5756984*r^10 - 3304568*r^9 - 3771530*r^8 - 11672*r^7 + 969320*r^6 + 314248*r^5 - 21860*r^4 - 26520*r^3 - 3024*r^2 + 432*r + 81,9*s^20 - 708*s^19 + 11254*s^18 + 50764*s^17 + 438893*s^16 - 1811280*s^15 + 3866888*s^14 - 15074384*s^13 + 6137410*s^12 - 13565112*s^11 - 43206396*s^10 - 11196440*s^9 - 5366606*s^8 - 19140240*s^7 - 902904*s^6 + 4224240*s^5 - 1579275*s^4 + 67932*s^3 + 748278*s^2 - 177876*s + 6561,7,6,6,6,6,0,6,12,0,0,0,6,2,46915416882327037228389236736*x^20 + 19931988309754814481676307005440*x^19 + 2244949201095673591086949255348224*x^18 + 81530403833011591290618796170018816*x^17 + 1152591799005283720656113369936363520*x^16 + 2413442914894937630161827337551740928*x^15 - 37573026827505570914842129786660454400*x^14 + 9153270208485565170580118771781599232*x^13 + 251642137932912510208104827440870342656*x^12 - 346627556880898110741986538094938095616*x^11 - 481673674641117580553132245232837296128*x^10 + 1083549499674159244983971294329366560768*x^9 + 973573936628255580212573004502594776576*x^8 - 4220867160890644936279884748084117057536*x^7 + 3617208397608666984649429775108573027328*x^6 + 610800972709536162293284273479468807168*x^5 - 2725229120906541125960774578507336341696*x^4 + 1163768497026392812231185022085813943552*x^3 + 319899024344340631039705688766818095872*x^2 - 321593554906401652926946658351737982016*x + 54502303521283386661988427017880666217
149,1rssr,11s1sss,0.866147,0.496248,0.911801,0.911801,H,529*r^12 - 2852*r^11 - 150350*r^10 + 538700*r^9 + 2083599*r^8 + 321336*r^7 - 1336836*r^6 - 636680*r^5 - 36417*r^4 + 8940*r^3 + 626*r^2 - 68*r + 1,s^12 - 164*s^11 + 2874*s^10 - 14628*s^9 + 11031*s^8 + 26104*s^7 - 15796*s^6 - 12968*s^5 + 6463*s^4 + 1836*s^3 - 486*s^2 - 180*s + 9,3,3,6,1,3,0,0,12,0,0,0,6,2,671898241*x^12 + 338094238776*x^11 + 47796221736072*x^10 + 2444215791842064*x^9 + 50129877054469968*x^8 + 295303338859042944*x^7 - 1268966384329072896*x^6 + 248208931232289792*x^5 + 4052411673586589952*x^4 - 7365577390224841728*x^3 + 6191351192063001600*x^2 - 2650815451131383808*x + 399337463805087744
150,1rssr,1r1ss,0.225947,0.181627,0.939598,0.939598,H,81*r^4 - 144*r^3 - 62*r^2 + 16*r + 1,9*s^4 - 204*s^3 - 170*s^2 - 12*s + 9,1,6,6,0,0,0,6,12,0,0,0,6,2,11664*x^4 + 1477440*x^3 - 127218168*x^2 - 91682352*x + 38760793
151,1rssr,1rr1ss,0.604595,0.387709,0.914455,0.914455,H,r^6 - 58*r^5 + 539*r^4 - 188*r^3 + 7*r^2 - 42*r - 3,s^6 - 242*s^5 - 157*s^4 - 172*s^3 - 41*s^2 + 126*s - 27,1,3,3,0,0,0,3,6,0,1,0,3,1,3981312*x^6 - 23887872*x^5 - 11642830848*x^4 + 36944391168*x^3 - 44415514752*x^2 + 25304097024*x - 4429810801
152,1rssr,1s1sss,0.416532,0.295016,0.91674,0.91468,S,r^4 - 14*r^3 - 27*r^2 + 4*r + 4,s^4 - 132*s^3 + 114*s^2 - 12*s - 3,3,3,3,2,6,0,0,6,0,0,0,3,1,44302336*x^8 + 9879146496*x^7 + 519030506832*x^6 - 913324000608*x^5 - 4515258651111*x^4 - 7030924417728*x^3 + 9983616588072*x^2 - 5862525237504*x + 1069660651536
153,1rsss,111ss,0.357427,0.212461,0.921582,0.921582,S,10439*r^12 + 91316*r^11 + 315422*r^10 + 526756*r^9 + 386297*r^8 + 4328*r^7 - 138204*r^6 - 39960*r^5 + 17513*r^4 + 9060*r^3 - 3682*r^2 + 372*r - 9,6561*s^12 + 8748*s^11 + 30618*s^10 - 2916*s^9 + 13527*s^8 - 15336*s^7 - 19188*s^6 - 11304*s^5 + 2271*s^4 + 2748*s^3 + 1018*s^2 - 372*s + 9,3,3,7,2,6,0,0,6,3,0,0,3,6,4781058403449334872932352*x^12 + 625004770038509122909765632*x^11 + 451449048642475692175580160*x^10 - 22768987295302236446683226112*x^9 + 27338184198068669175522256128*x^8 - 6456744319270125727705135104*x^7 + 38735551854990799932091398336*x^6 - 14407720969356198239429636352*x^5 - 27640504038934630626777072288*x^4 - 7669770401254754121454775808*x^3 + 1256033969825794879746815408*x^2 + 629758514544430926116907792*x + 112156973206790723965754139
154,1rsss,11r1ss,0.596438,0.291987,0.914322,0.914322,H,16*r^20 - 16480*r^19 - 256104*r^18 - 1735864*r^17 - 6458239*r^16 - 13861992*r^15 - 11645928*r^14 + 23385848*r^13 + 76281804*r^12 + 66301176*r^11 - 8047560*r^10 - 46203288*r^9 - 22197386*r^8 + 4030280*r^7 + 6398760*r^6 + 1484712*r^5 - 214436*r^4 - 125304*r^3 - 11664*r^2 + 432*r + 81,531441*s^20 - 21966228*s^19 + 108532062*s^18 - 311070132*s^17 + 738906381*s^16 - 986879376*s^15 + 1437453864*s^14 - 916537680*s^13 + 1029497202*s^12 + 38231784*s^11 - 270127692*s^10 + 656073192*s^9 - 171103022*s^8 - 313703376*s^7 + 39579816*s^6 + 26063856*s^5 - 11304675*s^4 + 725004*s^3 + 1010718*s^2 - 177876*s + 6561,7,6,14,6,6,0,6,12,6,0,0,6,12,108895985078225669870947275790029422592*x^20 - 96612162097319642382262034369532552806400*x^19 + 2102729742478682712408865000365732069900288*x^18 - 15982785494480155531585202035076717818675200*x^17 + 333207047211016138074640568263559829339045888*x^16 - 975440360531629753700181383324725387204755456*x^15 - 6705931218902002286338916381611869121497661440*x^14 + 25051887128067423326723584149290437444797726720*x^13 + 33581279581845367809811920558564965969534238720*x^12 - 158720130599321643776332667311725720293961498624*x^11 - 63729672559152329601418327774673367999827238912*x^10 + 360867726004591138989800282639881785638845906944*x^9 + 215917102921383317152674569466602489238693299712*x^8 - 483858523593083392152752806743457538326425231360*x^7 - 298043783811273253601272512296653025468762322432*x^6 + 251648834369678254690951086164924685210025543680*x^5 + 155967944230202562630581463901397471144660701632*x^4 - 27142172062053918684091236296597341803495919104*x^3 - 45531472734023798163776720962643539531831182240*x^2 - 11525312627162199101046050490576313204823219328*x + 6486230772768128308547522588254655271590930833
155,1rsss,11s1sss,0.643586,0.30505,0.918457,0.918457,H,10575*r^12 + 175380*r^11 + 459662*r^10 - 488668*r^9 - 1818511*r^8 - 25176*r^7 + 963012*r^6 + 119528*r^5 - 158111*r^4 + 8004*r^3 + 654*r^2 - 12*r - 1,59049*s^12 - 656100*s^11 + 2089314*s^10 - 1278180*s^9 - 2509785*s^8 + 1575288*s^7 + 1583388*s^6 - 209832*s^5 - 267641*s^4 + 10476*s^3 + 14370*s^2 - 756*s + 9,3,3,14,1,3,0,0,12,6,0,0,6,12,1232369078689440000*x^12 + 130125162960029505600*x^11 + 2564943701075054727633*x^10 - 16409330383632419557332*x^9 - 365265026819028351916848*x^8 + 2217375842432674955534208*x^7 - 2982867341037572986694784*x^6 - 780067269682437430536768*x^5 + 30390850084135247717475136*x^4 - 135890909418953269405628928*x^3 + 207886354056498964123673856*x^2 - 123224415688086718346588160*x + 21433658900559504346358784
156,1rsss,1r1ss,0.175073,0.127732,0.948662,0.948662,H,r^4 - 1108*r^3 - 90*r^2 + 44*r + 1,9*s^4 - 324*s^3 - 114*s^2 + 12*s + 1,1,6,14,0,0,0,6,12,6,0,0,6,12,17740944*x^4 - 17033359104*x^3 - 25350508440*x^2 - 4060412352*x + 4006568161
157,1rsss,1rr1ss,0.473303,0.254205,0.922774,0.922774,H,r^6 - 74*r^5 + 795*r^4 + 484*r^3 + 7*r^2 - 186*r - 3,81*s^6 - 1458*s^5 + 963*s^4 - 108*s^3 - 89*s^2 + 126*s - 27,1,3,7,0,0,0,3,6,3,1,0,3,6,26121388032*x^6 + 545646772224*x^5 - 8987534516736*x^4 + 21361215946752*x^3 - 21133089086292*x^2 + 9793448493552*x - 1528969086889
158,1rsss,1s1sss,0.282452,0.181116,0.936618,0.936618,H,9*r^4 - 6*r^3 - 35*r^2 - 4*r + 4,81*s^4 - 360*s^3 + 154*s^2 - 3,1,3,14,0,0,0,0,12,6,0,0,6,12,419904*x^4 + 2332800*x^3 - 24335100*x^2 - 34779744*x + 12466921
159,rrrr,11rrsr,0.632088,0.261819,0.911736,0.911735,H,r^8 - 56*r^7 + 732*r^6 - 136*r^5 - 1594*r^4 - 136*r^3 + 732*r^2 - 56*r + 1,s^8 + 72*s^7 - 1132*s^6 + 4712*s^5 - 7578*s^4 + 4088*s^3 - 492*s^2 - 40*s + 1,6,19,6,2,12,0,12,0,0,12,24,0,0,20736*x^8 + 6363795456*x^7 + 185141360786688*x^6 + 8321418320034816*x^5 + 77632438486179168*x^4 - 350995677061204224*x^3 + 518958968776425552*x^2 - 314283114369504960*x + 55511966099493601
160,rrrr,11rsr,0.216845,0.08982,0.939458,0.939458,E,r^4 - 4*r^3 - 2*r^2 - 4*r + 1,s^4 - 4*s^3 + 10*s^2 - 12*s + 1,1,4,1,0,4,0,4,0,0,0,4,0,0,2*x^4 - 40*x^3 - 100*x^2 - 204*x + 71
161,rrrr,1r1rsr,0.619914,0.256777,0.912783,0.912783,E,r^4 - 12*r^3 - 2*r^2 + 4*r + 1,s^4 + 28*s^3 - 38*s^2 + 4*s + 1,1,4,1,0,0,0,8,0,0,0,4,0,0,2*x^4 - 72*x^3 + 664*x^2 - 624*x + 127
162,rrrr,1rrrsr,0.349198,0.144643,0.91999,0.91999,E,r^4 - 28*r^3 - 10*r^2 + 4*r + 1,s^4 + 68*s^3 - 30*s^2 - 4*s + 1,1,14,3,0,0,0,12,0,0,12,12,0,0,2916*x^4 + 23328*x^3 + 29484*x^2 - 49968*x + 11497
163,rrsrs,1rssssr,0.533296,0.284405,0.91418,0.914179,L,8*r^3 + 3*r^2 - 2*r - 1,64*s^3 - 41*s^2 + 10*s - 1,1,4,4,0,2,0,4,0,0,0,4,8,0,1024*x^3 - 692*x^2 + 448*x - 97
164,rrsss,1rrsssr,0.386106,0.149078,0.922026,0.922026,H,9*r^4 - 12*r^3 - 26*r^2 - 12*r + 9,81*s^4 - 612*s^3 + 550*s^2 - 612*s + 81,2,6,7,0,6,0,6,0,0,0,6,6,6,76527504*x^4 - 2670589440*x^3 + 1457581608*x^2 - 2770651008*x + 754552609

